Multitechnique testing of the viscous decretion disk model I. The stable and tenuous disk of the late-type Be star $\beta$ CMi

The viscous decretion disk (VDD) model is able to explain most of the currently observable properties of the circumstellar disks of Be stars. However, more stringent tests, focusing on reproducing multitechnique observations of individual targets via physical modeling, are needed to study the predictions of the VDD model under specific circumstances. In the case of nearby, bright Be star $\beta$ CMi, these circumstances are a very stable low-density disk and a late-type (B8Ve) central star. The aim is to test the VDD model thoroughly, exploiting the full diagnostic potential of individual types of observations, in particular, to constrain the poorly known structure of the outer disk if possible, and to test truncation effects caused by a possible binary companion using radio observations. We use the Monte Carlo radiative transfer code HDUST to produce model observables, which we compare with a very large set of multitechnique and multiwavelength observations that include ultraviolet and optical spectra, photometry covering the interval between optical and radio wavelengths, optical polarimetry, and optical and near-IR (spectro)interferometry. Due to the absence of large scale variability, data from different epochs can be combined into a single dataset. A parametric VDD model with radial density exponent of $n$ = 3.5, which is the canonical value for isothermal flaring disks, is found to explain observables typically formed in the inner disk, while observables originating in the more extended parts favor a shallower, $n$ = 3.0, density falloff. Modeling of radio observations allowed for the first determination of the physical extent of a Be disk (35$^{+10}_{-5}$ stellar radii), which might be caused by a binary companion. Finally, polarization data allowed for an indirect measurement of the rotation rate of the star, which was found to be $W \gtrsim 0.98$, i.e., very close to critical.

==> figures/amber2009.dat <==
wav		vel		vis1		vis1err	pha1			pha1err		vis2		vis2err		pha2		pha2err		vis3		vis3err		pha3		pha3err
2.150090	-2229.600000	1.004510	0.025869	1.110440	1.142760	1.045510	0.030831	0.587983	1.187300	0.980292	0.025686	0.741918	0.533918
2.150180	-2216.240000	0.978244	0.025869	-0.493789	1.142760	1.024950	0.030831	1.879240	1.187300	0.989498	0.025686	0.250762	0.533918
2.150280	-2202.840000	0.929575	0.025869	-0.715516	1.142760	1.010150	0.030831	0.197067	1.187300	1.008650	0.025686	-0.086557	0.533918
2.150370	-2189.480000	0.991554	0.025869	-1.705320	1.142760	0.971808	0.030831	1.020350	1.187300	0.958662	0.025686	0.803836	0.533918
2.150470	-2176.160000	0.965052	0.025869	0.720025	1.142760	1.017460	0.030831	1.027470	1.187300	1.004020	0.025686	0.913952	0.533918
2.150560	-2162.770000	1.017960	0.025869	-0.773858	1.142760	1.000640	0.030831	-0.322439	1.187300	1.020650	0.025686	-0.531283	0.533918
2.150660	-2149.410000	0.962747	0.025869	-0.848553	1.142760	0.980383	0.030831	-0.576880	1.187300	0.985952	0.025686	0.560861	0.533918
2.150750	-2136.050000	0.962258	0.025869	0.365484	1.142760	1.068600	0.030831	-2.110470	1.187300	0.985995	0.025686	0.553854	0.533918
2.150850	-2122.700000	0.967762	0.025869	1.804150	1.142760	1.038770	0.030831	2.014940	1.187300	1.017890	0.025686	-0.145548	0.533918
2.150940	-2109.350000	1.008440	0.025869	0.558852	1.142760	0.978099	0.030831	-0.707808	1.187300	0.975256	0.025686	1.012310	0.533918
2.151040	-2095.960000	0.952010	0.025869	0.609249	1.142760	0.979523	0.030831	-1.015300	1.187300	0.992638	0.025686	0.095001	0.533918
2.151130	-2082.650000	0.982376	0.025869	-0.766164	1.142760	0.974425	0.030831	1.008650	1.187300	0.983656	0.025686	0.075861	0.533918
2.151230	-2069.300000	0.982380	0.025869	0.079858	1.142760	0.975668	0.030831	0.310232	1.187300	1.018650	0.025686	-0.665964	0.533918
2.151320	-2055.920000	0.989197	0.025869	-1.205910	1.142760	1.024340	0.030831	-1.153510	1.187300	0.989772	0.025686	-0.432058	0.533918
2.151420	-2042.570000	0.959222	0.025869	-1.866990	1.142760	0.955807	0.030831	-0.477800	1.187300	1.197100	0.025686	-1.073220	0.533918
2.151510	-2029.260000	0.987579	0.025869	-0.007688	1.142760	1.015860	0.030831	-1.290500	1.187300	1.013930	0.025686	0.554319	0.533918
2.151610	-2015.880000	0.977418	0.025869	2.297470	1.142760	0.963365	0.030831	-0.669064	1.187300	0.996475	0.025686	0.209310	0.533918
2.151710	-2002.570000	1.028550	0.025869	-1.109180	1.142760	1.008010	0.030831	1.546370	1.187300	1.004640	0.025686	0.304345	0.533918
2.151800	-1989.230000	0.963547	0.025869	-0.930963	1.142760	1.019250	0.030831	0.846985	1.187300	1.000470	0.025686	0.501429	0.533918
2.151900	-1975.890000	0.976062	0.025869	-0.317859	1.142760	1.008790	0.030831	0.172616	1.187300	1.021960	0.025686	-0.356270	0.533918
2.151990	-1962.550000	1.026370	0.025869	-0.125414	1.142760	1.035080	0.030831	-0.817575	1.187300	0.986081	0.025686	-0.341891	0.533918
2.152090	-1949.170000	1.032490	0.025869	-1.052270	1.142760	1.055270	0.030831	1.032720	1.187300	1.039710	0.025686	0.107220	0.533918
2.152180	-1935.900000	0.948624	0.025869	0.655542	1.142760	0.988926	0.030831	0.548112	1.187300	1.000680	0.025686	0.459203	0.533918
2.152280	-1922.530000	0.968294	0.025869	-0.878538	1.142760	1.013570	0.030831	0.467361	1.187300	0.998660	0.025686	-0.199245	0.533918
2.152370	-1909.170000	1.008110	0.025869	-2.068150	1.142760	1.002180	0.030831	-0.490144	1.187300	1.024050	0.025686	-0.437302	0.533918
2.152470	-1895.860000	1.007630	0.025869	-2.519550	1.142760	1.038740	0.030831	0.101777	1.187300	1.022150	0.025686	-0.137636	0.533918
2.152560	-1882.530000	0.966897	0.025869	-0.459028	1.142760	0.968471	0.030831	-1.536360	1.187300	1.021210	0.025686	-0.077803	0.533918
2.152660	-1869.230000	1.015440	0.025869	-0.222076	1.142760	1.012730	0.030831	-1.541580	1.187300	1.000280	0.025686	-0.140833	0.533918
2.152750	-1855.870000	1.038180	0.025869	0.675646	1.142760	1.016190	0.030831	-0.445300	1.187300	0.968840	0.025686	-0.627632	0.533918
2.152850	-1842.570000	1.023810	0.025869	-1.093710	1.142760	1.028110	0.030831	0.783556	1.187300	1.054680	0.025686	0.695194	0.533918
2.152940	-1829.250000	1.004520	0.025869	-0.601545	1.142760	0.997841	0.030831	1.433800	1.187300	0.998318	0.025686	-0.056192	0.533918
2.153040	-1815.920000	1.043370	0.025869	0.033318	1.142760	0.998529	0.030831	-1.086840	1.187300	1.008320	0.025686	-0.348887	0.533918
2.153130	-1802.560000	0.994057	0.025869	0.218521	1.142760	0.991098	0.030831	-0.604020	1.187300	1.013060	0.025686	0.088363	0.533918
2.153230	-1789.300000	0.991921	0.025869	-0.801472	1.142760	1.025750	0.030831	-0.816649	1.187300	1.008150	0.025686	-0.177533	0.533918
2.153320	-1775.950000	0.984406	0.025869	-3.496060	1.142760	1.028480	0.030831	0.292007	1.187300	1.015500	0.025686	0.677974	0.533918
2.153420	-1762.660000	0.991981	0.025869	1.281330	1.142760	1.004270	0.030831	-1.390940	1.187300	0.989431	0.025686	0.148001	0.533918
2.153510	-1749.300000	1.046280	0.025869	-0.369593	1.142760	0.976373	0.030831	-1.577030	1.187300	1.015810	0.025686	0.144406	0.533918
2.153610	-1736.020000	1.004920	0.025869	0.591169	1.142760	0.995806	0.030831	1.151820	1.187300	0.991710	0.025686	0.267214	0.533918
2.153700	-1722.700000	1.006720	0.025869	0.838506	1.142760	1.018260	0.030831	1.528270	1.187300	1.005710	0.025686	-0.130799	0.533918
2.153800	-1709.380000	0.995349	0.025869	0.048913	1.142760	0.974829	0.030831	-0.098581	1.187300	1.000290	0.025686	-0.629694	0.533918
2.153890	-1696.100000	1.024230	0.025869	-0.062431	1.142760	1.003630	0.030831	-0.774133	1.187300	0.991778	0.025686	-0.234170	0.533918
2.153990	-1682.780000	0.973091	0.025869	-0.470038	1.142760	1.017220	0.030831	0.616607	1.187300	1.008800	0.025686	-0.041803	0.533918
2.154080	-1669.470000	1.008630	0.025869	-0.444718	1.142760	1.038040	0.030831	-1.109300	1.187300	1.019550	0.025686	-0.449601	0.533918
2.154180	-1656.160000	0.994437	0.025869	1.153520	1.142760	1.013290	0.030831	1.270010	1.187300	0.990771	0.025686	-0.249959	0.533918
2.154270	-1642.880000	0.992667	0.025869	-0.693133	1.142760	0.982151	0.030831	-0.406938	1.187300	0.986937	0.025686	-0.609177	0.533918
2.154370	-1629.570000	1.021810	0.025869	-0.625830	1.142760	1.031380	0.030831	-3.000200	1.187300	1.015620	0.025686	-0.302909	0.533918
2.154460	-1616.260000	0.981686	0.025869	0.017128	1.142760	1.036910	0.030831	-0.674489	1.187300	1.024940	0.025686	0.322646	0.533918
2.154560	-1602.990000	0.988344	0.025869	2.797530	1.142760	0.986981	0.030831	0.506496	1.187300	1.011260	0.025686	-0.213733	0.533918
2.154650	-1589.650000	0.981547	0.025869	0.259321	1.142760	1.007790	0.030831	1.458170	1.187300	1.003200	0.025686	-0.207212	0.533918
2.154750	-1576.370000	1.005010	0.025869	-1.495040	1.142760	0.978452	0.030831	0.620964	1.187300	0.991605	0.025686	-0.070371	0.533918
2.154840	-1563.070000	1.008720	0.025869	0.203989	1.142760	1.058790	0.030831	-0.109645	1.187300	1.004970	0.025686	-0.686338	0.533918
2.154940	-1549.800000	1.042360	0.025869	-0.025058	1.142760	1.010840	0.030831	0.248473	1.187300	1.003240	0.025686	0.589753	0.533918
2.155030	-1536.500000	0.990718	0.025869	0.648966	1.142760	0.987425	0.030831	0.104395	1.187300	0.998649	0.025686	-0.209548	0.533918
2.155130	-1523.200000	0.986107	0.025869	-0.598449	1.142760	1.014310	0.030831	0.101858	1.187300	1.031640	0.025686	-0.599805	0.533918
2.155220	-1509.960000	0.983075	0.025869	0.165221	1.142760	0.980477	0.030831	-1.194520	1.187300	1.031150	0.025686	0.395427	0.533918
2.155320	-1496.630000	1.026250	0.025869	0.064459	1.142760	1.042400	0.030831	0.881949	1.187300	1.019360	0.025686	-0.632652	0.533918
2.155410	-1483.330000	1.006350	0.025869	0.182880	1.142760	0.973823	0.030831	-0.197940	1.187300	0.994090	0.025686	-0.172747	0.533918
2.155510	-1470.100000	0.968514	0.025869	0.420059	1.142760	0.990308	0.030831	-0.733462	1.187300	1.009230	0.025686	-0.843686	0.533918
2.155600	-1456.810000	1.011040	0.025869	0.881950	1.142760	0.998713	0.030831	0.770541	1.187300	1.025450	0.025686	-0.752815	0.533918
2.155700	-1443.480000	1.025020	0.025869	-0.403798	1.142760	0.975041	0.030831	-1.632800	1.187300	0.977868	0.025686	-0.255537	0.533918
2.155790	-1430.220000	1.035800	0.025869	-0.649388	1.142760	1.037680	0.030831	-1.877090	1.187300	1.025370	0.025686	0.026694	0.533918
2.155890	-1416.960000	1.029290	0.025869	-0.021115	1.142760	1.011970	0.030831	-0.901371	1.187300	1.018630	0.025686	-0.809611	0.533918
2.155980	-1403.670000	1.019730	0.025869	-0.508229	1.142760	1.032570	0.030831	0.441087	1.187300	0.999479	0.025686	-0.176648	0.533918
2.156080	-1390.380000	1.023360	0.025869	0.594550	1.142760	0.999762	0.030831	-0.427774	1.187300	1.007790	0.025686	-0.554764	0.533918
2.156170	-1377.130000	0.992682	0.025869	-0.059701	1.142760	1.030410	0.030831	0.785434	1.187300	0.972102	0.025686	-0.151082	0.533918
2.156270	-1363.880000	0.992774	0.025869	1.200840	1.142760	1.036220	0.030831	-0.013994	1.187300	1.002180	0.025686	0.375898	0.533918
2.156360	-1350.590000	0.976120	0.025869	0.048785	1.142760	1.024040	0.030831	-0.770254	1.187300	0.981622	0.025686	0.374924	0.533918
2.156460	-1337.340000	0.977136	0.025869	-1.600270	1.142760	0.972419	0.030831	1.815840	1.187300	1.002510	0.025686	-0.451602	0.533918
2.156550	-1324.090000	1.006710	0.025869	-0.619493	1.142760	0.992232	0.030831	1.580850	1.187300	0.967148	0.025686	-0.578112	0.533918
2.156650	-1310.770000	0.952465	0.025869	-1.246570	1.142760	0.999520	0.030831	-0.230594	1.187300	0.994160	0.025686	-0.502625	0.533918
2.156740	-1297.490000	0.986542	0.025869	1.385580	1.142760	1.047530	0.030831	0.695338	1.187300	0.965124	0.025686	-0.577569	0.533918
2.156840	-1284.280000	1.037940	0.025869	-0.258073	1.142760	0.966485	0.030831	-0.842556	1.187300	0.990331	0.025686	-0.462138	0.533918
2.156930	-1271.000000	1.035150	0.025869	-1.748800	1.142760	1.061300	0.030831	-0.526025	1.187300	1.026180	0.025686	1.070660	0.533918
2.157030	-1257.720000	1.024550	0.025869	0.173464	1.142760	1.039520	0.030831	-0.794537	1.187300	1.010970	0.025686	0.023631	0.533918
2.157120	-1244.510000	1.002260	0.025869	-1.007400	1.142760	1.034290	0.030831	0.136056	1.187300	1.048650	0.025686	0.732267	0.533918
2.157220	-1231.240000	0.986906	0.025869	0.295178	1.142760	0.988963	0.030831	0.596862	1.187300	1.018660	0.025686	-0.063395	0.533918
2.157310	-1217.970000	1.001430	0.025869	-1.150100	1.142760	1.021610	0.030831	-1.496910	1.187300	0.985309	0.025686	-0.361799	0.533918
2.157410	-1204.730000	0.960328	0.025869	1.083360	1.142760	0.948960	0.030831	-1.245510	1.187300	0.993245	0.025686	0.326085	0.533918
2.157500	-1191.450000	1.007630	0.025869	0.988695	1.142760	1.024570	0.030831	-0.316659	1.187300	1.008300	0.025686	-0.136418	0.533918
2.157600	-1178.220000	0.955411	0.025869	0.008940	1.142760	0.996047	0.030831	-0.473499	1.187300	0.995530	0.025686	1.042260	0.533918
2.157690	-1164.950000	1.008890	0.025869	-0.490616	1.142760	0.993112	0.030831	-0.718101	1.187300	0.999647	0.025686	-0.009273	0.533918
2.157790	-1151.710000	1.009950	0.025869	0.650365	1.142760	1.004210	0.030831	1.040960	1.187300	0.986431	0.025686	0.659163	0.533918
2.157880	-1138.480000	1.029010	0.025869	-0.287483	1.142760	1.027710	0.030831	1.797060	1.187300	1.005590	0.025686	0.367777	0.533918
2.157980	-1125.210000	1.009040	0.025869	-0.934945	1.142760	1.026670	0.030831	1.208960	1.187300	0.971380	0.025686	0.253038	0.533918
2.158070	-1111.980000	0.990710	0.025869	0.728335	1.142760	0.928147	0.030831	1.384710	1.187300	1.000510	0.025686	0.360472	0.533918
2.158170	-1098.750000	1.009110	0.025869	1.653020	1.142760	0.964245	0.030831	0.111005	1.187300	0.996768	0.025686	-0.296458	0.533918
2.158260	-1085.490000	1.010520	0.025869	1.226840	1.142760	0.992956	0.030831	-0.855552	1.187300	0.971800	0.025686	0.131496	0.533918
2.158360	-1072.260000	0.977072	0.025869	0.248565	1.142760	0.987807	0.030831	0.157302	1.187300	1.025070	0.025686	0.025096	0.533918
2.158450	-1059.030000	1.030650	0.025869	-0.207587	1.142760	1.015190	0.030831	-0.267260	1.187300	0.964554	0.025686	0.837639	0.533918
2.158550	-1045.780000	1.000430	0.025869	-0.053667	1.142760	0.967470	0.030831	-0.376226	1.187300	0.974566	0.025686	-0.678903	0.533918
2.158640	-1032.550000	1.001030	0.025869	1.565170	1.142760	1.043440	0.030831	0.234615	1.187300	0.983604	0.025686	0.630315	0.533918
2.158740	-1019.330000	1.000930	0.025869	0.401554	1.142760	0.988577	0.030831	-0.828935	1.187300	0.983769	0.025686	-0.426709	0.533918
2.158830	-1006.070000	0.964111	0.025869	0.622984	1.142760	0.968202	0.030831	0.173047	1.187300	0.990282	0.025686	0.061648	0.533918
2.158930	-992.885000	0.967498	0.025869	0.624028	1.142760	0.989742	0.030831	-2.394690	1.187300	0.977862	0.025686	-0.376083	0.533918
2.159020	-979.666000	1.025590	0.025869	1.186110	1.142760	0.977786	0.030831	-0.824481	1.187300	0.996544	0.025686	-0.087778	0.533918
2.159120	-966.414000	1.040370	0.025869	0.511580	1.142760	1.007430	0.030831	1.771380	1.187300	0.992744	0.025686	0.163945	0.533918
2.159210	-953.196000	1.025120	0.025869	0.366627	1.142760	1.020100	0.030831	-1.832630	1.187300	0.997757	0.025686	-0.375712	0.533918
2.159310	-939.980000	0.977018	0.025869	-1.769350	1.142760	0.956547	0.030831	1.656990	1.187300	1.035110	0.025686	1.557400	0.533918
2.159400	-926.732000	1.040490	0.025869	1.180000	1.142760	0.938080	0.030831	0.749465	1.187300	1.006490	0.025686	0.458519	0.533918
2.159500	-913.518000	1.034620	0.025869	0.421390	1.142760	0.942797	0.030831	0.398787	1.187300	0.997409	0.025686	0.422423	0.533918
2.159590	-900.305000	1.005380	0.025869	-0.690557	1.142760	0.965716	0.030831	-0.037872	1.187300	0.993456	0.025686	-0.335044	0.533918
2.159690	-887.094000	1.004560	0.025869	1.868200	1.142760	1.008770	0.030831	0.153957	1.187300	0.979779	0.025686	0.096892	0.533918
2.159780	-873.883000	1.000490	0.025869	0.133324	1.142760	1.027800	0.030831	0.870151	1.187300	0.982470	0.025686	1.042150	0.533918
2.159880	-860.674000	1.031690	0.025869	0.541670	1.142760	1.011050	0.030831	1.091820	1.187300	1.005290	0.025686	0.145348	0.533918
2.159970	-847.433000	1.043210	0.025869	0.307690	1.142760	1.093200	0.030831	0.775141	1.187300	1.024650	0.025686	0.830741	0.533918
2.160070	-834.226000	0.981250	0.025869	0.634281	1.142760	0.979133	0.030831	-0.103249	1.187300	1.008550	0.025686	-0.079859	0.533918
2.160160	-821.020000	0.963227	0.025869	-1.081000	1.142760	0.951047	0.030831	-0.417993	1.187300	1.003620	0.025686	0.292735	0.533918
2.160260	-807.815000	0.978980	0.025869	-1.652440	1.142760	1.019620	0.030831	-0.794728	1.187300	0.997859	0.025686	-0.596651	0.533918
2.160350	-794.612000	0.982348	0.025869	0.786034	1.142760	1.027220	0.030831	1.396560	1.187300	1.002290	0.025686	-0.252518	0.533918
2.160450	-781.410000	0.999367	0.025869	-0.815483	1.142760	0.987650	0.030831	0.090560	1.187300	1.007380	0.025686	0.336160	0.533918
2.160540	-768.175000	0.978475	0.025869	1.121510	1.142760	0.985981	0.030831	1.590810	1.187300	0.969259	0.025686	-0.076127	0.533918
2.160640	-755.042000	1.027330	0.025869	1.686900	1.142760	0.946038	0.030831	0.252786	1.187300	0.979873	0.025686	-0.912230	0.533918
2.160730	-741.810000	0.995849	0.025869	1.787050	1.142760	1.044770	0.030831	-0.618705	1.187300	0.974232	0.025686	-0.419865	0.533918
2.160830	-728.579000	1.002540	0.025869	0.767450	1.142760	1.027890	0.030831	-1.030820	1.187300	0.986517	0.025686	0.142541	0.533918
2.160920	-715.382000	0.971951	0.025869	0.343854	1.142760	0.985622	0.030831	0.605471	1.187300	0.971975	0.025686	0.170148	0.533918
2.161020	-702.220000	1.006390	0.025869	0.266573	1.142760	0.968465	0.030831	0.694916	1.187300	1.000880	0.025686	-0.583360	0.533918
2.161110	-688.993000	1.005380	0.025869	0.689468	1.142760	0.963141	0.030831	-2.100830	1.187300	0.976804	0.025686	0.046744	0.533918
2.161210	-675.800000	1.012200	0.025869	0.678229	1.142760	0.989761	0.030831	0.034573	1.187300	0.972205	0.025686	0.242999	0.533918
2.161300	-662.641000	1.022690	0.025869	0.236009	1.142760	0.967383	0.030831	0.422302	1.187300	0.992380	0.025686	-0.474114	0.533918
2.161400	-649.417000	1.015860	0.025869	0.506805	1.142760	0.928075	0.030831	-0.600663	1.187300	0.988232	0.025686	-1.008340	0.533918
2.161490	-636.228000	0.986994	0.025869	0.045136	1.142760	0.951414	0.030831	-1.122480	1.187300	0.966784	0.025686	-0.671064	0.533918
2.161590	-623.072000	1.026150	0.025869	2.113380	1.142760	1.016910	0.030831	0.720985	1.187300	1.000890	0.025686	0.911658	0.533918
2.161680	-609.852000	1.004920	0.025869	0.475973	1.142760	0.966870	0.030831	-1.370090	1.187300	0.960478	0.025686	-0.233381	0.533918
2.161780	-596.699000	1.050990	0.025869	-0.203127	1.142760	0.991897	0.030831	-0.312165	1.187300	0.970982	0.025686	0.052592	0.533918
2.161870	-583.514000	0.994728	0.025869	0.709223	1.142760	0.981326	0.030831	-1.025890	1.187300	1.027550	0.025686	-0.629430	0.533918
2.161970	-570.297000	0.997607	0.025869	2.924700	1.142760	0.971774	0.030831	0.735634	1.187300	0.986726	0.025686	0.873334	0.533918
2.162060	-557.148000	0.966352	0.025869	1.153140	1.142760	0.984692	0.030831	-0.594209	1.187300	1.004040	0.025686	-0.533921	0.533918
2.162150	-543.966000	0.972647	0.025869	-0.898576	1.142760	1.006230	0.030831	0.894023	1.187300	0.970058	0.025686	0.207624	0.533918
2.162250	-530.753000	0.984773	0.025869	0.174643	1.142760	0.951052	0.030831	-0.930044	1.187300	0.981174	0.025686	-1.237710	0.533918
2.162340	-517.640000	1.008310	0.025869	-0.697545	1.142760	1.017650	0.030831	-0.404070	1.187300	1.004680	0.025686	0.618848	0.533918
2.162440	-504.429000	0.985373	0.025869	1.630670	1.142760	0.979951	0.030831	0.535641	1.187300	0.981748	0.025686	-0.546889	0.533918
2.162530	-491.219000	1.017100	0.025869	-0.609008	1.142760	0.982283	0.030831	-1.044650	1.187300	0.963853	0.025686	-1.048890	0.533918
2.162630	-478.109000	0.991749	0.025869	-0.433848	1.142760	1.025160	0.030831	0.114258	1.187300	0.989068	0.025686	0.450694	0.533918
2.162720	-464.902000	0.986796	0.025869	0.404021	1.142760	0.951044	0.030831	-0.533755	1.187300	0.991472	0.025686	0.551418	0.533918
2.162820	-451.728000	1.034600	0.025869	-0.290288	1.142760	1.000810	0.030831	-1.110760	1.187300	1.021460	0.025686	0.000478	0.533918
2.162910	-438.589000	0.958713	0.025869	-0.141618	1.142760	0.936012	0.030831	1.440810	1.187300	0.960267	0.025686	-0.516546	0.533918
2.163010	-425.418000	1.032090	0.025869	0.385899	1.142760	1.001580	0.030831	0.349958	1.187300	0.977508	0.025686	0.518319	0.533918
2.163100	-412.215000	1.019110	0.025869	1.086860	1.142760	1.013000	0.030831	-0.806958	1.187300	0.996592	0.025686	0.052071	0.533918
2.163200	-399.080000	1.032970	0.025869	0.291648	1.142760	0.992763	0.030831	-0.272604	1.187300	0.984938	0.025686	-0.018658	0.533918
2.163290	-385.912000	1.010040	0.025869	1.453880	1.142760	1.042190	0.030831	0.228437	1.187300	0.972168	0.025686	-0.622999	0.533918
2.163390	-372.746000	1.005070	0.025869	3.475490	1.142760	1.049030	0.030831	-0.853781	1.187300	0.977434	0.025686	-0.438842	0.533918
2.163480	-359.580000	1.078710	0.025869	0.025880	1.142760	0.949269	0.030831	-2.441380	1.187300	1.014230	0.025686	0.216240	0.533918
2.163580	-346.449000	1.052420	0.025869	-1.800960	1.142760	0.964642	0.030831	-2.019890	1.187300	0.973225	0.025686	-0.562791	0.533918
2.163670	-333.253000	0.959299	0.025869	1.895290	1.142760	0.986056	0.030831	3.418390	1.187300	1.089400	0.025686	1.287070	0.533918
2.163770	-320.124000	0.981679	0.025869	0.577755	1.142760	0.966464	0.030831	-0.889529	1.187300	1.008970	0.025686	-0.695941	0.533918
2.163860	-306.997000	1.050200	0.025869	0.091501	1.142760	0.966688	0.030831	-1.777660	1.187300	0.976869	0.025686	-0.085574	0.533918
2.163960	-293.837000	1.013030	0.025869	0.398277	1.142760	1.018940	0.030831	-0.054852	1.187300	1.007130	0.025686	-0.343834	0.533918
2.164050	-280.679000	0.986649	0.025869	0.171784	1.142760	0.967433	0.030831	0.475601	1.187300	0.991949	0.025686	0.165871	0.533918
2.164150	-267.522000	1.026130	0.025869	0.172837	1.142760	0.968709	0.030831	-1.146190	1.187300	1.003200	0.025686	0.444019	0.533918
2.164240	-254.399000	0.981238	0.025869	-0.295301	1.142760	0.976229	0.030831	-1.123120	1.187300	1.005200	0.025686	0.287872	0.533918
2.164340	-241.244000	0.998180	0.025869	-0.482335	1.142760	0.949344	0.030831	-2.680910	1.187300	0.986399	0.025686	-0.529637	0.533918
2.164430	-228.090000	0.974937	0.025869	-1.556550	1.142760	0.985664	0.030831	1.240980	1.187300	1.014780	0.025686	-0.335488	0.533918
2.164530	-214.971000	1.016150	0.025869	-0.296665	1.142760	1.005280	0.030831	-2.344590	1.187300	1.023840	0.025686	0.716869	0.533918
2.164620	-201.786000	0.995596	0.025869	-2.902560	1.142760	0.975330	0.030831	-0.614453	1.187300	0.978335	0.025686	0.883436	0.533918
2.164720	-188.669000	1.024140	0.025869	-3.173600	1.142760	0.963919	0.030831	-3.429790	1.187300	1.008370	0.025686	0.795448	0.533918
2.164810	-175.553000	0.960222	0.025869	-4.050070	1.142760	1.003330	0.030831	-5.196720	1.187300	0.998271	0.025686	1.024060	0.533918
2.164910	-162.372000	0.987136	0.025869	-4.272830	1.142760	0.912150	0.030831	-3.561630	1.187300	0.980903	0.025686	0.843817	0.533918
2.165000	-149.291000	0.943077	0.025869	-6.804630	1.142760	0.923021	0.030831	-3.892400	1.187300	0.999488	0.025686	2.128070	0.533918
2.165090	-136.145000	0.907609	0.025869	-9.715850	1.142760	0.865678	0.030831	-8.244230	1.187300	0.965348	0.025686	1.964370	0.533918
2.165190	-123.001000	0.807798	0.025869	-12.599100	1.142760	0.767050	0.030831	-7.929740	1.187300	0.987958	0.025686	3.432430	0.533918
2.165280	-109.890000	0.744364	0.025869	-12.165800	1.142760	0.728892	0.030831	-8.404530	1.187300	0.939654	0.025686	4.602200	0.533918
2.165380	-96.748100	0.661400	0.025869	-12.839800	1.142760	0.660438	0.030831	-6.527520	1.187300	0.932489	0.025686	5.431270	0.533918
2.165470	-83.607100	0.647421	0.025869	-11.896100	1.142760	0.596014	0.030831	-3.563950	1.187300	0.881243	0.025686	4.394620	0.533918
2.165570	-70.467100	0.643052	0.025869	-8.034360	1.142760	0.563469	0.030831	0.727974	1.187300	0.863442	0.025686	4.996250	0.533918
2.165660	-57.361400	0.711766	0.025869	-1.847770	1.142760	0.581919	0.030831	2.914790	1.187300	0.838831	0.025686	2.743020	0.533918
2.165760	-44.223800	0.715769	0.025869	-1.124720	1.142760	0.516475	0.030831	2.740070	1.187300	0.828798	0.025686	0.596455	0.533918
2.165850	-31.120300	0.774003	0.025869	-2.513650	1.142760	0.563091	0.030831	2.566840	1.187300	0.808370	0.025686	0.772168	0.533918
2.165950	-18.018000	0.724693	0.025869	1.609850	1.142760	0.555292	0.030831	1.031940	1.187300	0.807164	0.025686	-0.307017	0.533918
2.166040	-4.883770	0.741504	0.025869	1.831140	1.142760	0.597148	0.030831	0.218476	1.187300	0.789664	0.025686	0.373002	0.533918
2.166140	8.249260	0.791551	0.025869	-0.848409	1.142760	0.592694	0.030831	-0.783137	1.187300	0.810504	0.025686	-0.004450	0.533918
2.166230	21.348100	0.724243	0.025869	-1.309100	1.142760	0.576203	0.030831	-2.487580	1.187300	0.815148	0.025686	0.676671	0.533918
2.166330	34.445900	0.764741	0.025869	0.064103	1.142760	0.570960	0.030831	-1.697350	1.187300	0.826457	0.025686	1.508090	0.533918
2.166420	47.575500	0.746748	0.025869	0.420351	1.142760	0.523607	0.030831	-3.409720	1.187300	0.822409	0.025686	0.222439	0.533918
2.166520	60.703900	0.750117	0.025869	-0.262293	1.142760	0.559862	0.030831	-4.599370	1.187300	0.822288	0.025686	-2.342200	0.533918
2.166610	73.798200	0.697251	0.025869	2.649170	1.142760	0.602156	0.030831	-4.107030	1.187300	0.831047	0.025686	-3.363640	0.533918
2.166710	86.924300	0.658054	0.025869	6.463250	1.142760	0.597906	0.030831	0.078003	1.187300	0.880479	0.025686	-4.047930	0.533918
2.166800	100.016000	0.627540	0.025869	11.916300	1.142760	0.627174	0.030831	6.131080	1.187300	0.883823	0.025686	-4.944450	0.533918
2.166900	113.107000	0.672889	0.025869	12.107100	1.142760	0.680847	0.030831	7.736630	1.187300	0.925635	0.025686	-4.576760	0.533918
2.166990	126.230000	0.743480	0.025869	13.454600	1.142760	0.775380	0.030831	9.270230	1.187300	0.956885	0.025686	-4.029670	0.533918
2.167090	139.318000	0.806569	0.025869	8.839940	1.142760	0.816322	0.030831	7.027400	1.187300	1.013470	0.025686	-3.124160	0.533918
2.167180	152.406000	0.899970	0.025869	9.286830	1.142760	0.888773	0.030831	5.448220	1.187300	0.998078	0.025686	-2.030080	0.533918
2.167270	165.492000	0.926363	0.025869	6.595940	1.142760	0.970209	0.030831	4.850410	1.187300	0.986737	0.025686	-1.605690	0.533918
2.167370	178.643000	0.943839	0.025869	6.084990	1.142760	0.953099	0.030831	4.663860	1.187300	0.991394	0.025686	-1.559790	0.533918
2.167460	191.727000	0.923728	0.025869	2.882870	1.142760	0.967455	0.030831	1.709410	1.187300	1.013330	0.025686	-1.192190	0.533918
2.167560	204.810000	0.938743	0.025869	4.007770	1.142760	0.983975	0.030831	0.798031	1.187300	1.006930	0.025686	-0.611458	0.533918
2.167650	217.925000	0.949454	0.025869	2.056820	1.142760	0.999696	0.030831	1.257130	1.187300	1.021260	0.025686	-0.501429	0.533918
2.167750	231.005000	0.973132	0.025869	1.507630	1.142760	0.996407	0.030831	2.861540	1.187300	0.991009	0.025686	-0.402371	0.533918
2.167840	244.085000	0.964087	0.025869	4.044520	1.142760	0.980173	0.030831	0.172721	1.187300	0.995932	0.025686	-0.199882	0.533918
2.167940	257.196000	1.020790	0.025869	1.513110	1.142760	0.971093	0.030831	0.091389	1.187300	1.005730	0.025686	0.273561	0.533918
2.168030	270.273000	0.974589	0.025869	1.445610	1.142760	0.970111	0.030831	0.434905	1.187300	1.013830	0.025686	-0.025575	0.533918
2.168130	283.349000	0.958889	0.025869	1.123590	1.142760	1.006970	0.030831	0.130013	1.187300	0.990475	0.025686	0.042249	0.533918
2.168220	296.457000	0.993443	0.025869	0.879615	1.142760	1.002490	0.030831	0.394051	1.187300	0.981665	0.025686	1.272930	0.533918
2.168320	309.531000	0.991916	0.025869	1.117920	1.142760	1.006520	0.030831	-0.616434	1.187300	0.976285	0.025686	0.627539	0.533918
2.168410	322.603000	1.049870	0.025869	0.768641	1.142760	0.976648	0.030831	-0.770451	1.187300	0.970213	0.025686	0.359334	0.533918
2.168510	335.675000	0.964860	0.025869	0.700881	1.142760	0.999798	0.030831	-0.062404	1.187300	0.973247	0.025686	0.475124	0.533918
2.168600	348.778000	0.962606	0.025869	1.060750	1.142760	0.986674	0.030831	0.825691	1.187300	0.962971	0.025686	0.210558	0.533918
2.168700	361.847000	1.018550	0.025869	0.926830	1.142760	0.987577	0.030831	-2.425190	1.187300	0.961084	0.025686	0.753308	0.533918
2.168790	374.882000	1.000100	0.025869	-2.075250	1.142760	0.952533	0.030831	-0.547750	1.187300	0.953846	0.025686	0.264031	0.533918
2.168880	387.982000	0.955709	0.025869	1.491720	1.142760	1.086850	0.030831	-0.915492	1.187300	1.006820	0.025686	-0.822740	0.533918
2.168980	401.048000	0.999450	0.025869	-0.349632	1.142760	0.926217	0.030831	-0.138726	1.187300	0.983048	0.025686	-0.301472	0.533918
2.169070	414.112000	1.034320	0.025869	-0.304596	1.142760	1.013750	0.030831	0.065990	1.187300	0.976562	0.025686	1.579310	0.533918
2.169170	427.209000	0.942539	0.025869	0.396376	1.142760	1.031600	0.030831	-1.249510	1.187300	1.015090	0.025686	0.152160	0.533918
2.169260	440.271000	0.993547	0.025869	0.472819	1.142760	1.028470	0.030831	0.946050	1.187300	0.984050	0.025686	-0.271902	0.533918
2.169360	453.332000	0.991286	0.025869	1.338890	1.142760	1.001500	0.030831	-0.766994	1.187300	0.991904	0.025686	-0.224468	0.533918
2.169450	466.425000	0.994005	0.025869	1.649940	1.142760	1.023470	0.030831	0.568155	1.187300	0.988888	0.025686	0.472923	0.533918
2.169550	479.451000	1.024360	0.025869	1.041050	1.142760	1.021080	0.030831	-1.045410	1.187300	1.006480	0.025686	0.287403	0.533918
2.169640	492.541000	1.009150	0.025869	1.305490	1.142760	0.974068	0.030831	1.985540	1.187300	0.985852	0.025686	0.224760	0.533918
2.169740	505.565000	1.011630	0.025869	1.346480	1.142760	0.969965	0.030831	-0.618304	1.187300	0.939833	0.025686	-0.915418	0.533918
2.169830	518.654000	0.990628	0.025869	0.518191	1.142760	1.047140	0.030831	-1.787030	1.187300	1.018870	0.025686	-0.399740	0.533918
2.169930	531.741000	1.018840	0.025869	1.174700	1.142760	0.994655	0.030831	0.676901	1.187300	0.994089	0.025686	0.340307	0.533918
2.170020	544.761000	1.005720	0.025869	1.486330	1.142760	0.995921	0.030831	1.581830	1.187300	0.968504	0.025686	-0.380337	0.533918
2.170120	557.813000	1.042210	0.025869	0.633019	1.142760	0.954800	0.030831	0.576147	1.187300	0.984919	0.025686	-1.045720	0.533918
2.170210	570.864000	1.020780	0.025869	0.089355	1.142760	0.961232	0.030831	0.810091	1.187300	0.996733	0.025686	-0.431186	0.533918
2.170310	583.947000	1.038030	0.025869	-0.916323	1.142760	0.982402	0.030831	1.019040	1.187300	0.974477	0.025686	0.001239	0.533918
2.170400	596.962000	0.955874	0.025869	-0.088716	1.142760	1.033870	0.030831	0.095935	1.187300	0.991720	0.025686	1.109850	0.533918
2.170490	610.010000	1.012650	0.025869	0.535514	1.142760	0.970689	0.030831	-0.670429	1.187300	0.962963	0.025686	-0.387176	0.533918
2.170590	623.089000	1.036220	0.025869	0.826112	1.142760	0.989939	0.030831	-0.917648	1.187300	0.999240	0.025686	-0.456139	0.533918
2.170680	636.101000	1.026850	0.025869	0.960599	1.142760	1.038740	0.030831	0.655176	1.187300	0.991905	0.025686	0.863011	0.533918
2.170780	649.178000	1.042150	0.025869	0.685591	1.142760	0.963620	0.030831	1.238970	1.187300	0.978581	0.025686	0.145198	0.533918
2.170870	662.188000	1.018380	0.025869	-0.750605	1.142760	0.941404	0.030831	-0.522788	1.187300	1.000490	0.025686	-0.109354	0.533918
2.170970	675.263000	0.997819	0.025869	0.338860	1.142760	1.037430	0.030831	-0.303482	1.187300	1.001700	0.025686	0.083599	0.533918
2.171060	688.304000	0.979398	0.025869	-0.313820	1.142760	1.012580	0.030831	1.236030	1.187300	0.991743	0.025686	0.054379	0.533918
2.171160	701.310000	0.998568	0.025869	1.392340	1.142760	0.957054	0.030831	1.893190	1.187300	0.971941	0.025686	0.947875	0.533918
2.171250	714.382000	1.028110	0.025869	-0.006604	1.142760	0.947963	0.030831	-0.446372	1.187300	0.998374	0.025686	0.407177	0.533918
2.171350	727.386000	1.017000	0.025869	-0.341385	1.142760	1.017100	0.030831	-0.003759	1.187300	1.004580	0.025686	-0.202892	0.533918
2.171440	740.422000	0.989295	0.025869	-0.089803	1.142760	0.973086	0.030831	-0.924428	1.187300	1.002770	0.025686	0.340739	0.533918
2.171540	753.490000	0.977179	0.025869	0.797333	1.142760	0.965134	0.030831	0.772211	1.187300	1.007220	0.025686	0.265886	0.533918
2.171630	766.524000	0.999072	0.025869	1.070930	1.142760	0.979953	0.030831	0.386241	1.187300	1.024910	0.025686	-0.286454	0.533918
2.171730	779.524000	1.018220	0.025869	-0.171713	1.142760	0.996049	0.030831	1.250830	1.187300	0.993453	0.025686	-0.496215	0.533918
2.171820	792.555000	1.006630	0.025869	-0.691179	1.142760	1.048290	0.030831	0.434595	1.187300	0.997740	0.025686	0.418773	0.533918
2.171910	805.586000	0.983431	0.025869	-0.997645	1.142760	0.962438	0.030831	-1.915940	1.187300	0.979166	0.025686	-0.178675	0.533918
2.172010	818.582000	1.051760	0.025869	1.451580	1.142760	0.980841	0.030831	-0.826332	1.187300	0.988161	0.025686	-0.993680	0.533918
2.172100	831.643000	1.003120	0.025869	0.700410	1.142760	0.957123	0.030831	0.543629	1.187300	0.979570	0.025686	-0.636313	0.533918
2.172200	844.670000	0.996723	0.025869	-1.461480	1.142760	0.990561	0.030831	1.207290	1.187300	0.987608	0.025686	0.356052	0.533918
2.172290	857.696000	1.023360	0.025869	-0.776469	1.142760	0.977368	0.030831	-0.046035	1.187300	1.000770	0.025686	-1.061100	0.533918
2.172390	870.688000	1.010130	0.025869	1.833440	1.142760	0.983478	0.030831	0.018664	1.187300	1.007560	0.025686	-0.721756	0.533918
2.172480	883.712000	1.006330	0.025869	-1.560450	1.142760	0.994033	0.030831	-2.172830	1.187300	1.013480	0.025686	-0.032287	0.533918
2.172580	896.734000	0.996246	0.025869	0.458015	1.142760	1.007830	0.030831	0.345902	1.187300	0.988754	0.025686	-0.299188	0.533918
2.172670	909.756000	0.985014	0.025869	-1.232940	1.142760	1.001560	0.030831	-0.436878	1.187300	1.015970	0.025686	-0.554644	0.533918
2.172770	922.743000	0.995669	0.025869	-1.255430	1.142760	1.014080	0.030831	-1.399640	1.187300	0.986513	0.025686	-0.708964	0.533918
2.172860	935.795000	0.995578	0.025869	1.302540	1.142760	1.011200	0.030831	-0.706940	1.187300	1.005370	0.025686	0.917976	0.533918
2.172960	948.780000	1.023830	0.025869	-1.913210	1.142760	1.003090	0.030831	-0.432506	1.187300	0.995337	0.025686	-0.174397	0.533918
2.173050	961.797000	1.031920	0.025869	0.521116	1.142760	0.925663	0.030831	1.128150	1.187300	0.968815	0.025686	-0.960097	0.533918
2.173140	974.780000	0.982040	0.025869	-0.424763	1.142760	1.007740	0.030831	-0.476193	1.187300	1.006360	0.025686	0.408326	0.533918
2.173240	987.827000	1.032430	0.025869	-0.959008	1.142760	0.968864	0.030831	1.720450	1.187300	0.985806	0.025686	-0.292355	0.533918
2.173330	1000.840000	1.020280	0.025869	-0.440425	1.142760	0.998212	0.030831	-0.308329	1.187300	0.993948	0.025686	-0.453751	0.533918
2.173430	1013.820000	1.031800	0.025869	-0.418626	1.142760	0.969739	0.030831	1.677420	1.187300	0.983584	0.025686	0.223080	0.533918
2.173520	1026.830000	0.974341	0.025869	-2.056720	1.142760	0.937066	0.030831	-0.604857	1.187300	0.968222	0.025686	-0.349152	0.533918
2.173620	1039.840000	1.002870	0.025869	-0.814326	1.142760	0.983311	0.030831	0.282970	1.187300	1.002610	0.025686	0.306340	0.533918
2.173710	1052.820000	0.974030	0.025869	-0.296542	1.142760	0.977253	0.030831	2.208710	1.187300	1.022220	0.025686	0.236309	0.533918
2.173810	1065.790000	0.990701	0.025869	-0.740850	1.142760	0.946591	0.030831	-0.042171	1.187300	0.960096	0.025686	-0.395928	0.533918
2.173900	1078.830000	1.004020	0.025869	-0.120076	1.142760	0.990565	0.030831	1.676730	1.187300	1.006600	0.025686	-0.945471	0.533918
2.174000	1091.800000	0.999356	0.025869	0.040264	1.142760	0.996721	0.030831	-2.353190	1.187300	0.999533	0.025686	0.284193	0.533918
2.174090	1104.810000	1.013210	0.025869	-0.419098	1.142760	0.945852	0.030831	-1.997140	1.187300	0.987794	0.025686	0.328861	0.533918
2.174180	1117.810000	0.978969	0.025869	-1.828180	1.142760	1.045310	0.030831	-0.042307	1.187300	1.008210	0.025686	0.162742	0.533918
2.174280	1130.780000	0.979413	0.025869	-0.554765	1.142760	0.985658	0.030831	0.142077	1.187300	0.994408	0.025686	0.377129	0.533918
2.174370	1143.820000	0.988820	0.025869	0.036992	1.142760	0.994953	0.030831	0.276307	1.187300	0.952109	0.025686	-0.450798	0.533918
2.174470	1156.750000	1.042070	0.025869	-0.652058	1.142760	0.963510	0.030831	-0.573456	1.187300	0.988427	0.025686	-0.909790	0.533918
2.174560	1169.750000	0.998444	0.025869	-1.800300	1.142760	1.019090	0.030831	-0.081919	1.187300	1.013980	0.025686	0.599565	0.533918
2.174660	1182.750000	0.998394	0.025869	-0.947994	1.142760	1.007840	0.030831	-0.298925	1.187300	0.977402	0.025686	-0.361752	0.533918
2.174750	1195.740000	0.985657	0.025869	-1.812610	1.142760	0.972311	0.030831	0.260361	1.187300	0.993737	0.025686	0.015881	0.533918
2.174850	1208.700000	1.002300	0.025869	-1.191220	1.142760	0.992761	0.030831	0.119706	1.187300	1.004500	0.025686	-0.017170	0.533918
2.174940	1221.670000	0.991830	0.025869	-1.666720	1.142760	0.970637	0.030831	-0.328931	1.187300	0.970842	0.025686	0.896472	0.533918
2.175040	1234.690000	0.974459	0.025869	0.657456	1.142760	0.999205	0.030831	0.218980	1.187300	1.015670	0.025686	-0.551324	0.533918
2.175130	1247.650000	1.036590	0.025869	-0.490947	1.142760	1.007560	0.030831	-0.219330	1.187300	0.997186	0.025686	0.517085	0.533918
2.175220	1260.610000	1.074110	0.025869	-0.184494	1.142760	0.993057	0.030831	-1.906100	1.187300	1.002560	0.025686	0.117668	0.533918
2.175320	1273.570000	0.998372	0.025869	-1.748460	1.142760	0.938416	0.030831	2.285130	1.187300	0.982006	0.025686	-0.357343	0.533918
2.175410	1286.590000	1.022490	0.025869	-1.105000	1.142760	1.008740	0.030831	-1.504060	1.187300	0.998078	0.025686	-0.611270	0.533918
2.175510	1299.510000	0.992226	0.025869	0.568237	1.142760	0.952075	0.030831	0.002675	1.187300	1.007100	0.025686	-0.017583	0.533918
2.175600	1312.500000	0.973815	0.025869	-1.360660	1.142760	0.974051	0.030831	-0.635615	1.187300	1.033170	0.025686	-0.347529	0.533918
2.175700	1325.480000	0.977385	0.025869	-0.269483	1.142760	1.013170	0.030831	-0.755512	1.187300	1.002840	0.025686	1.058190	0.533918
2.175790	1338.470000	0.978200	0.025869	1.190700	1.142760	1.043400	0.030831	1.411580	1.187300	1.011420	0.025686	-0.183057	0.533918
2.175890	1351.420000	0.977822	0.025869	0.343592	1.142760	0.951223	0.030831	-0.312438	1.187300	0.979689	0.025686	0.470930	0.533918
2.175980	1364.360000	1.007240	0.025869	0.315315	1.142760	1.010390	0.030831	0.838782	1.187300	0.992452	0.025686	-0.071685	0.533918
2.176080	1377.340000	1.011840	0.025869	-1.315200	1.142760	1.046050	0.030831	-0.547261	1.187300	1.022210	0.025686	-0.176237	0.533918
2.176170	1390.290000	0.970596	0.025869	1.289630	1.142760	0.994817	0.030831	0.552151	1.187300	0.994210	0.025686	-0.379008	0.533918
2.176260	1403.240000	1.031490	0.025869	0.487559	1.142760	1.037970	0.030831	-0.093832	1.187300	1.032540	0.025686	-0.384406	0.533918
2.176360	1416.180000	1.036570	0.025869	-1.598530	1.142760	1.023410	0.030831	0.072691	1.187300	1.035330	0.025686	0.897650	0.533918
2.176450	1429.190000	1.007260	0.025869	-2.262450	1.142760	0.969609	0.030831	-2.050700	1.187300	1.030410	0.025686	-0.466700	0.533918
2.176550	1442.170000	1.001690	0.025869	-0.533318	1.142760	1.014940	0.030831	-1.595760	1.187300	1.029740	0.025686	0.138767	0.533918
2.176640	1455.070000	0.968492	0.025869	-1.275270	1.142760	1.004390	0.030831	0.513667	1.187300	1.011480	0.025686	0.674942	0.533918
2.176740	1468.050000	0.977221	0.025869	-1.823520	1.142760	1.001260	0.030831	-0.555233	1.187300	1.015950	0.025686	0.008800	0.533918
2.176830	1480.990000	0.941629	0.025869	-0.383537	1.142760	0.949867	0.030831	2.956570	1.187300	1.014350	0.025686	1.566220	0.533918
2.176930	1493.960000	1.026140	0.025869	0.597562	1.142760	0.999058	0.030831	-0.402377	1.187300	1.015920	0.025686	-0.165862	0.533918
2.177020	1506.860000	1.060110	0.025869	2.062030	1.142760	1.001830	0.030831	-0.992456	1.187300	0.998633	0.025686	0.300698	0.533918
2.177120	1519.830000	0.989157	0.025869	0.939687	1.142760	0.959456	0.030831	-0.792966	1.187300	1.017900	0.025686	-0.513637	0.533918
2.177210	1532.760000	1.011180	0.025869	-0.487582	1.142760	0.986547	0.030831	1.428110	1.187300	0.981153	0.025686	-0.180998	0.533918
2.177300	1545.730000	0.981760	0.025869	-0.080196	1.142760	1.035550	0.030831	-0.913795	1.187300	0.995026	0.025686	0.581401	0.533918
2.177400	1558.630000	1.056410	0.025869	-0.169431	1.142760	1.051370	0.030831	-0.213161	1.187300	0.978544	0.025686	-0.373342	0.533918
2.177490	1571.590000	0.989971	0.025869	-1.442100	1.142760	0.958642	0.030831	1.037560	1.187300	1.013170	0.025686	0.202473	0.533918
2.177590	1584.520000	0.983770	0.025869	-0.815532	1.142760	0.988763	0.030831	0.031362	1.187300	1.038380	0.025686	-0.131476	0.533918
2.177680	1597.480000	0.983428	0.025869	-0.750113	1.142760	0.967423	0.030831	-1.096930	1.187300	0.994580	0.025686	0.076267	0.533918
2.177780	1610.410000	0.979330	0.025869	-0.482075	1.142760	0.971457	0.030831	0.273994	1.187300	1.028900	0.025686	0.118325	0.533918
2.177870	1623.340000	0.984625	0.025869	-0.434737	1.142760	0.978607	0.030831	-1.380190	1.187300	0.998551	0.025686	0.287356	0.533918
2.177970	1636.300000	0.981174	0.025869	-1.095910	1.142760	1.018260	0.030831	1.365030	1.187300	0.989034	0.025686	 -9.24765e-05	0.533918
2.178060	1649.220000	0.968043	0.025869	-0.453290	1.142760	0.999199	0.030831	0.157041	1.187300	0.993225	0.025686	-0.513594	0.533918
2.178150	1662.140000	1.023930	0.025869	0.578710	1.142760	0.937454	0.030831	-0.206236	1.187300	0.989282	0.025686	1.159770	0.533918
2.178250	1675.070000	1.023200	0.025869	-0.133659	1.142760	1.009110	0.030831	0.569082	1.187300	1.021950	0.025686	0.640104	0.533918
2.178340	1688.020000	1.002810	0.025869	0.387404	1.142760	1.041400	0.030831	-0.950403	1.187300	0.993130	0.025686	0.420262	0.533918
2.178440	1700.940000	0.954437	0.025869	0.233093	1.142760	1.025610	0.030831	0.720905	1.187300	0.992549	0.025686	0.246900	0.533918
2.178530	1713.860000	1.081620	0.025869	0.169498	1.142760	0.979691	0.030831	-1.980550	1.187300	0.956089	0.025686	-0.139624	0.533918
2.178630	1726.780000	1.137980	0.025869	-1.085990	1.142760	1.061320	0.030831	-0.434588	1.187300	1.030120	0.025686	0.145264	0.533918
2.178720	1739.730000	0.968555	0.025869	-1.128280	1.142760	1.030260	0.030831	-0.646957	1.187300	1.049710	0.025686	1.093510	0.533918
2.178820	1752.610000	1.028180	0.025869	-0.744987	1.142760	0.941076	0.030831	-2.824660	1.187300	0.962841	0.025686	-0.786044	0.533918
2.178910	1765.520000	1.097230	0.025869	-0.012847	1.142760	1.019330	0.030831	-0.380832	1.187300	1.042530	0.025686	-0.159157	0.533918
2.179000	1778.440000	1.029530	0.025869	-0.145622	1.142760	1.156880	0.030831	3.237800	1.187300	1.083790	0.025686	1.736150	0.533918
2.179100	1791.380000	0.954394	0.025869	-0.458622	1.142760	1.023160	0.030831	1.250480	1.187300	1.015850	0.025686	0.194858	0.533918
2.179190	1804.320000	0.927478	0.025869	-0.388472	1.142760	0.957579	0.030831	-1.177910	1.187300	0.995430	0.025686	0.523528	0.533918
2.179290	1817.200000	0.966829	0.025869	0.440271	1.142760	0.993786	0.030831	-0.744639	1.187300	0.981549	0.025686	0.024567	0.533918
2.179380	1830.110000	0.996538	0.025869	-1.708960	1.142760	1.019790	0.030831	-0.564486	1.187300	0.996031	0.025686	-0.552525	0.533918
2.179480	1843.020000	1.006950	0.025869	-0.645916	1.142760	1.070250	0.030831	0.560029	1.187300	1.068520	0.025686	0.953165	0.533918
2.179570	1855.960000	0.995651	0.025869	-1.461260	1.142760	1.024160	0.030831	-0.135122	1.187300	1.008460	0.025686	0.275048	0.533918
2.179670	1868.830000	0.962020	0.025869	-0.082478	1.142760	0.960357	0.030831	-4.388640	1.187300	0.979745	0.025686	1.447620	0.533918
2.179760	1881.770000	1.022900	0.025869	0.719176	1.142760	0.992085	0.030831	-0.036556	1.187300	0.994333	0.025686	-0.547554	0.533918
2.179850	1894.640000	0.985075	0.025869	-0.348850	1.142760	1.046740	0.030831	1.425590	1.187300	0.992690	0.025686	0.127840	0.533918
2.179950	1907.570000	0.996538	0.025869	0.041061	1.142760	0.989850	0.030831	-0.123823	1.187300	1.014260	0.025686	 -2.25883e-05	0.533918
2.180040	1920.440000	0.995873	0.025869	-0.440567	1.142760	1.042090	0.030831	0.373642	1.187300	0.982071	0.025686	1.310760	0.533918
2.180140	1933.370000	1.010460	0.025869	-0.967210	1.142760	0.957859	0.030831	-0.884028	1.187300	0.988976	0.025686	-0.220607	0.533918
2.180230	1946.240000	0.965616	0.025869	-0.569559	1.142760	1.033450	0.030831	1.340700	1.187300	1.027470	0.025686	0.363432	0.533918
2.180330	1959.170000	0.970757	0.025869	0.265438	1.142760	0.995372	0.030831	-0.686217	1.187300	0.982564	0.025686	0.049564	0.533918
2.180420	1972.060000	0.952529	0.025869	0.043780	1.142760	1.027290	0.030831	-1.625230	1.187300	1.005320	0.025686	0.470491	0.533918
2.180520	1984.930000	0.990656	0.025869	0.949529	1.142760	1.020430	0.030831	-0.686820	1.187300	0.976126	0.025686	-0.082945	0.533918
2.180610	1997.820000	0.974231	0.025869	-0.154982	1.142760	0.977835	0.030831	-0.173853	1.187300	1.007290	0.025686	-0.079677	0.533918
2.180700	2010.750000	0.977181	0.025869	0.839036	1.142760	1.006350	0.030831	1.126010	1.187300	0.970563	0.025686	-0.020850	0.533918
2.180800	2023.610000	0.990789	0.025869	-1.090560	1.142760	0.957616	0.030831	-0.638926	1.187300	0.993861	0.025686	-0.161290	0.533918
2.180890	2036.500000	1.004610	0.025869	0.764909	1.142760	0.992221	0.030831	-0.828962	1.187300	1.023070	0.025686	-0.001037	0.533918
2.180990	2049.390000	0.993799	0.025869	0.259151	1.142760	0.989910	0.030831	0.168367	1.187300	0.989831	0.025686	-0.574832	0.533918
2.181080	2062.280000	0.994320	0.025869	0.463932	1.142760	1.060220	0.030831	-1.183250	1.187300	0.990324	0.025686	0.448972	0.533918
2.181180	2075.160000	1.009710	0.025869	-0.350205	1.142760	0.998522	0.030831	-0.477765	1.187300	1.015250	0.025686	-0.205002	0.533918
2.181270	2088.020000	1.006570	0.025869	0.000271	1.142760	1.034190	0.030831	-2.291090	1.187300	0.996337	0.025686	-0.145089	0.533918
2.181360	2100.900000	0.942701	0.025869	0.529136	1.142760	1.007390	0.030831	1.892470	1.187300	1.030230	0.025686	0.993652	0.533918
2.181460	2113.820000	0.966217	0.025869	0.377176	1.142760	0.962133	0.030831	0.614074	1.187300	1.004990	0.025686	-1.144060	0.533918
2.181550	2126.670000	0.981646	0.025869	0.160103	1.142760	1.046800	0.030831	-0.936467	1.187300	1.000020	0.025686	0.166950	0.533918
2.181650	2139.580000	1.011320	0.025869	0.353042	1.142760	1.009050	0.030831	-0.340339	1.187300	1.017140	0.025686	0.035426	0.533918
2.181740	2152.400000	0.975338	0.025869	0.158837	1.142760	1.028350	0.030831	-0.505259	1.187300	0.986398	0.025686	-0.542272	0.533918
2.181840	2165.310000	1.021940	0.025869	1.681560	1.142760	1.008310	0.030831	-0.753682	1.187300	1.000720	0.025686	-0.245811	0.533918
2.181930	2178.160000	0.967148	0.025869	-0.342735	1.142760	1.068100	0.030831	-0.129367	1.187300	0.985579	0.025686	0.960354	0.533918
2.182030	2191.070000	0.991279	0.025869	-1.082110	1.142760	1.024440	0.030831	-0.057405	1.187300	0.996475	0.025686	0.307779	0.533918
2.182120	2203.880000	0.969526	0.025869	-0.793566	1.142760	1.106820	0.030831	2.476660	1.187300	1.029660	0.025686	0.702847	0.533918
2.182210	2216.790000	1.007180	0.025869	0.233445	1.142760	1.014190	0.030831	-1.014650	1.187300	1.001930	0.025686	-0.114154	0.533918
2.182310	2229.630000	0.997796	0.025869	0.520969	1.142760	0.985038	0.030831	0.598859	1.187300	0.989574	0.025686	-0.360993	0.533918
2.182400	2242.530000	1.018920	0.025869	1.724480	1.142760	1.040900	0.030831	0.214265	1.187300	1.005550	0.025686	-0.086416	0.533918
2.182500	2255.370000	1.008770	0.025869	0.758057	1.142760	1.017260	0.030831	1.208950	1.187300	1.010720	0.025686	0.042071	0.533918
2.182590	2268.240000	1.045720	0.025869	0.159969	1.142760	1.039450	0.030831	0.275786	1.187300	1.007410	0.025686	-0.664890	0.533918
2.182690	2281.080000	1.005100	0.025869	1.289140	1.142760	1.040320	0.030831	-0.341530	1.187300	1.008200	0.025686	1.036840	0.533918
2.182780	2293.980000	1.022730	0.025869	1.588730	1.142760	1.024440	0.030831	1.753780	1.187300	0.955039	0.025686	0.473630	0.533918
2.182870	2306.820000	0.950889	0.025869	-1.400560	1.142760	0.985006	0.030831	1.374890	1.187300	0.991152	0.025686	-0.917038	0.533918
2.182970	2319.680000	0.990623	0.025869	0.454602	1.142760	0.993356	0.030831	-0.210927	1.187300	0.991319	0.025686	0.169520	0.533918
2.183060	2332.520000	1.000130	0.025869	-0.119986	1.142760	0.968744	0.030831	0.020484	1.187300	0.996498	0.025686	-0.337115	0.533918
2.183160	2345.380000	0.989408	0.025869	0.163994	1.142760	0.969521	0.030831	-1.126100	1.187300	1.004510	0.025686	-1.222340	0.533918
2.183250	2358.240000	0.951214	0.025869	0.216181	1.142760	1.049450	0.030831	-0.222096	1.187300	1.001240	0.025686	-0.437787	0.533918
2.183350	2371.100000	0.983521	0.025869	0.400890	1.142760	1.003390	0.030831	-0.257085	1.187300	0.971074	0.025686	-0.411200	0.533918
2.183440	2383.930000	0.966587	0.025869	0.158554	1.142760	1.149250	0.030831	-2.092700	1.187300	1.069210	0.025686	0.271560	0.533918
2.183540	2396.790000	1.022420	0.025869	-0.404833	1.142760	0.970987	0.030831	0.062705	1.187300	0.999202	0.025686	0.507708	0.533918
2.183630	2409.620000	0.937309	0.025869	-0.235132	1.142760	1.034880	0.030831	-1.491170	1.187300	1.015500	0.025686	0.219367	0.533918
2.183720	2422.510000	1.017950	0.025869	1.225050	1.142760	0.961821	0.030831	0.839305	1.187300	1.023520	0.025686	0.671039	0.533918
2.183820	2435.300000	0.984394	0.025869	-0.582323	1.142760	1.037510	0.030831	2.019080	1.187300	0.987152	0.025686	-0.656754	0.533918
2.183910	2448.150000	1.034290	0.025869	-0.666102	1.142760	0.974612	0.030831	0.354579	1.187300	0.992040	0.025686	0.328695	0.533918
2.184010	2461.010000	1.007420	0.025869	0.766956	1.142760	1.018430	0.030831	0.663057	1.187300	0.993613	0.025686	0.592710	0.533918
2.184100	2473.860000	1.044490	0.025869	-0.182683	1.142760	1.014910	0.030831	0.808300	1.187300	0.967373	0.025686	-0.085986	0.533918
2.184200	2486.680000	1.004200	0.025869	-0.538547	1.142760	1.020100	0.030831	0.350724	1.187300	0.985579	0.025686	0.161699	0.533918
2.184290	2499.500000	1.068800	0.025869	1.329860	1.142760	0.994753	0.030831	2.695690	1.187300	1.011260	0.025686	0.153707	0.533918
2.184380	2512.350000	1.008410	0.025869	-0.251756	1.142760	1.059740	0.030831	2.111040	1.187300	0.992619	0.025686	0.485601	0.533918
2.184480	2525.200000	1.027380	0.025869	1.526560	1.142760	0.999470	0.030831	-0.502488	1.187300	1.003930	0.025686	0.818888	0.533918
2.184570	2538.010000	1.020770	0.025869	0.425799	1.142760	0.976305	0.030831	0.646349	1.187300	1.001650	0.025686	-1.088750	0.533918
2.184670	2550.860000	0.976638	0.025869	-2.004860	1.142760	0.995821	0.030831	-0.873206	1.187300	0.973241	0.025686	-0.136694	0.533918
2.184760	2563.670000	0.994104	0.025869	0.123990	1.142760	1.021770	0.030831	-1.031670	1.187300	0.970650	0.025686	-0.016173	0.533918
2.184860	2576.520000	0.954507	0.025869	0.469252	1.142760	0.769239	0.030831	1.119650	1.187300	1.005230	0.025686	0.126266	0.533918
2.184950	2589.330000	1.123280	0.025869	1.425320	1.142760	0.843361	0.030831	2.155810	1.187300	0.983932	0.025686	0.318851	0.533918
2.185040	2602.170000	0.982111	0.025869	4.686800	1.142760	1.044130	0.030831	-0.400718	1.187300	1.044790	0.025686	1.626710	0.533918
2.185140	2614.940000	1.047190	0.025869	-5.330030	1.142760	0.931486	0.030831	0.562995	1.187300	0.936122	0.025686	-1.310580	0.533918
2.185230	2627.820000	0.976367	0.025869	-0.027949	1.142760	1.048470	0.030831	0.529469	1.187300	0.949222	0.025686	0.400360	0.533918
2.185330	2640.620000	1.019720	0.025869	-0.409789	1.142760	1.035170	0.030831	-1.333390	1.187300	0.983606	0.025686	-0.244176	0.533918
2.185420	2653.460000	1.014500	0.025869	-0.001539	1.142760	1.040790	0.030831	0.360706	1.187300	0.989130	0.025686	0.377036	0.533918
2.185520	2666.260000	0.972049	0.025869	-1.070900	1.142760	1.046150	0.030831	0.604272	1.187300	1.033410	0.025686	-0.432068	0.533918
2.185610	2679.030000	0.988981	0.025869	-0.158000	1.142760	0.974067	0.030831	0.823773	1.187300	0.996507	0.025686	0.045942	0.533918
2.185700	2691.870000	0.980110	0.025869	1.169150	1.142760	0.976980	0.030831	-1.144380	1.187300	0.977490	0.025686	-0.984327	0.533918
2.185800	2704.700000	1.011210	0.025869	1.166840	1.142760	0.987753	0.030831	0.124101	1.187300	0.990878	0.025686	-0.118743	0.533918
2.185890	2717.530000	1.002540	0.025869	0.542904	1.142760	1.027440	0.030831	1.742200	1.187300	1.010950	0.025686	0.714515	0.533918
2.185990	2730.330000	0.976027	0.025869	0.390453	1.142760	1.043560	0.030831	-0.346824	1.187300	1.001320	0.025686	0.155300	0.533918
2.186080	2743.130000	1.019690	0.025869	-1.286810	1.142760	1.009440	0.030831	-1.135000	1.187300	0.989609	0.025686	0.719767	0.533918
2.186180	2755.930000	1.009010	0.025869	-0.491625	1.142760	0.995563	0.030831	1.454890	1.187300	1.010390	0.025686	0.755508	0.533918
2.186270	2768.750000	0.976579	0.025869	-0.537462	1.142760	0.998891	0.030831	0.620927	1.187300	0.992647	0.025686	-0.057871	0.533918
2.186360	2781.550000	1.056100	0.025869	-1.216220	1.142760	0.989681	0.030831	1.355460	1.187300	0.964434	0.025686	-0.021631	0.533918
2.186460	2794.370000	1.037890	0.025869	1.115510	1.142760	1.029470	0.030831	1.171200	1.187300	0.975307	0.025686	-0.226925	0.533918
2.186550	2807.130000	1.018960	0.025869	-0.764237	1.142760	1.065100	0.030831	1.333740	1.187300	1.017970	0.025686	0.616168	0.533918
2.186650	2819.950000	0.985576	0.025869	1.108300	1.142760	1.008770	0.030831	-0.916587	1.187300	1.001760	0.025686	0.351003	0.533918
2.186740	2832.740000	0.986103	0.025869	-0.624803	1.142760	0.949009	0.030831	-1.237190	1.187300	0.971662	0.025686	-0.171819	0.533918
2.186840	2845.560000	0.997015	0.025869	-0.327503	1.142760	1.057440	0.030831	-0.353923	1.187300	0.983766	0.025686	0.276655	0.533918
2.186930	2858.350000	1.032730	0.025869	-1.441210	1.142760	1.026410	0.030831	2.999270	1.187300	1.005500	0.025686	0.223454	0.533918
2.187020	2871.140000	0.992051	0.025869	-0.389550	1.142760	0.996167	0.030831	-0.728595	1.187300	0.971619	0.025686	0.320939	0.533918
2.187120	2883.920000	1.036680	0.025869	-1.029230	1.142760	0.955342	0.030831	0.605975	1.187300	0.971934	0.025686	0.687798	0.533918
2.187210	2896.710000	1.011550	0.025869	0.368290	1.142760	0.982618	0.030831	1.330120	1.187300	0.968419	0.025686	0.017725	0.533918
2.187310	2909.520000	1.019700	0.025869	-0.594959	1.142760	0.989777	0.030831	-0.472917	1.187300	1.004510	0.025686	0.363243	0.533918
2.187400	2922.300000	0.953803	0.025869	0.934911	1.142760	0.963757	0.030831	-0.767530	1.187300	1.011810	0.025686	0.421018	0.533918
2.187490	2935.090000	0.999313	0.025869	-1.181280	1.142760	1.001250	0.030831	0.205911	1.187300	1.014740	0.025686	0.572197	0.533918
2.187590	2947.860000	0.984442	0.025869	0.864356	1.142760	1.016530	0.030831	-0.014790	1.187300	1.050260	0.025686	0.094528	0.533918
2.187680	2960.680000	0.980182	0.025869	0.374170	1.142760	0.939133	0.030831	0.493203	1.187300	0.973679	0.025686	-0.878570	0.533918
2.187780	2973.420000	0.942632	0.025869	-1.225540	1.142760	0.956847	0.030831	-0.366389	1.187300	1.016040	0.025686	0.285705	0.533918
2.187870	2986.230000	1.059130	0.025869	0.710852	1.142760	0.970928	0.030831	-0.193034	1.187300	1.005150	0.025686	-0.342182	0.533918
2.187970	2998.970000	1.040190	0.025869	-0.188814	1.142760	1.047980	0.030831	-1.714260	1.187300	0.990271	0.025686	-0.330780	0.533918
2.188060	3011.780000	1.014260	0.025869	1.033270	1.142760	0.982767	0.030831	1.129620	1.187300	0.979739	0.025686	-0.391157	0.533918
2.188150	3024.550000	1.007870	0.025869	-0.147447	1.142760	0.990059	0.030831	0.693410	1.187300	1.012800	0.025686	0.113811	0.533918
2.188250	3037.320000	1.014030	0.025869	1.318500	1.142760	0.965719	0.030831	0.872409	1.187300	0.985261	0.025686	-0.099822	0.533918
2.188340	3050.130000	1.032300	0.025869	0.940337	1.142760	0.980245	0.030831	-1.376220	1.187300	0.984758	0.025686	-0.348946	0.533918
2.188440	3062.830000	1.004890	0.025869	-0.769378	1.142760	0.966673	0.030831	-0.542961	1.187300	1.015960	0.025686	-0.322502	0.533918
2.188530	3075.630000	0.995478	0.025869	0.519617	1.142760	1.037490	0.030831	0.371421	1.187300	0.997900	0.025686	-0.015892	0.533918
2.188620	3088.400000	1.079830	0.025869	0.998476	1.142760	0.995772	0.030831	-0.836954	1.187300	0.997662	0.025686	-0.177650	0.533918
2.188720	3101.200000	1.002020	0.025869	0.364120	1.142760	1.009900	0.030831	-2.175770	1.187300	0.979353	0.025686	0.763015	0.533918
2.188810	3113.970000	0.968804	0.025869	-0.843757	1.142760	0.975930	0.030831	0.176032	1.187300	1.019500	0.025686	-0.307552	0.533918
2.188910	3126.700000	0.975107	0.025869	0.783233	1.142760	0.955584	0.030831	0.341166	1.187300	1.035850	0.025686	0.532744	0.533918
2.189000	3139.460000	0.956541	0.025869	0.044746	1.142760	0.974976	0.030831	0.872358	1.187300	1.016640	0.025686	1.191390	0.533918
2.189100	3152.250000	0.946415	0.025869	-0.351244	1.142760	0.980524	0.030831	0.804633	1.187300	1.008050	0.025686	-0.533991	0.533918
2.189190	3165.020000	1.006830	0.025869	0.123396	1.142760	0.991979	0.030831	0.744231	1.187300	0.997848	0.025686	0.065689	0.533918
2.189280	3177.740000	1.000980	0.025869	2.786340	1.142760	0.906710	0.030831	1.377940	1.187300	1.004620	0.025686	-0.427960	0.533918
2.189380	3190.530000	0.983640	0.025869	-0.578096	1.142760	0.992070	0.030831	0.196190	1.187300	0.992123	0.025686	0.045643	0.533918
2.189470	3203.260000	0.966898	0.025869	0.788970	1.142760	1.018820	0.030831	1.081340	1.187300	0.989421	0.025686	0.116803	0.533918
2.189570	3216.050000	0.967663	0.025869	0.032900	1.142760	1.010970	0.030831	0.675478	1.187300	0.986767	0.025686	-1.044220	0.533918
2.189660	3228.770000	1.004500	0.025869	1.141720	1.142760	0.970432	0.030831	2.290890	1.187300	1.018800	0.025686	0.855967	0.533918
2.189760	3241.560000	1.011330	0.025869	0.589152	1.142760	1.009850	0.030831	0.771344	1.187300	1.008590	0.025686	0.215323	0.533918
2.189850	3254.310000	0.972947	0.025869	-1.509960	1.142760	1.009140	0.030831	-2.499040	1.187300	0.976204	0.025686	-0.928555	0.533918
2.189940	3267.000000	0.963344	0.025869	-0.430309	1.142760	0.944672	0.030831	0.284441	1.187300	1.008560	0.025686	0.472726	0.533918
2.190040	3279.780000	0.959388	0.025869	0.095326	1.142760	0.962147	0.030831	0.621946	1.187300	1.024500	0.025686	-0.419196	0.533918
2.190130	3292.500000	1.031380	0.025869	2.087160	1.142760	0.973753	0.030831	-0.337553	1.187300	0.989867	0.025686	0.190467	0.533918
2.190230	3305.280000	1.035810	0.025869	0.584002	1.142760	1.022920	0.030831	-0.431188	1.187300	1.000760	0.025686	0.101280	0.533918
2.190320	3318.030000	1.038920	0.025869	0.177190	1.142760	1.091580	0.030831	1.272390	1.187300	1.035460	0.025686	-0.668201	0.533918
2.190410	3330.780000	1.049450	0.025869	2.928720	1.142760	0.969086	0.030831	-0.554432	1.187300	0.984556	0.025686	-1.572890	0.533918
2.190510	3343.490000	1.158320	0.025869	-0.125607	1.142760	1.068480	0.030831	0.598624	1.187300	1.096360	0.025686	1.604740	0.533918
2.190600	3356.200000	0.979329	0.025869	-1.484370	1.142760	1.092690	0.030831	1.481720	1.187300	1.072830	0.025686	-0.188064	0.533918
2.190700	3368.980000	0.922041	0.025869	-0.190757	1.142760	1.049760	0.030831	-1.515030	1.187300	1.027340	0.025686	-2.034260	0.533918
2.190790	3381.720000	0.901211	0.025869	0.091497	1.142760	0.983361	0.030831	-1.245970	1.187300	1.011280	0.025686	-0.527616	0.533918
2.190880	3394.460000	0.977627	0.025869	0.514382	1.142760	1.011490	0.030831	-0.196849	1.187300	1.000030	0.025686	-0.122167	0.533918
2.190980	3407.170000	0.963886	0.025869	-0.382115	1.142760	0.955345	0.030831	0.059544	1.187300	1.004180	0.025686	-0.715593	0.533918
2.191070	3419.910000	0.943111	0.025869	0.036927	1.142760	1.017620	0.030831	-0.508045	1.187300	1.023720	0.025686	0.054280	0.533918
2.191170	3432.650000	1.007390	0.025869	0.145847	1.142760	1.002910	0.030831	-0.540671	1.187300	0.998655	0.025686	0.327392	0.533918
2.191260	3445.380000	0.938279	0.025869	0.802337	1.142760	0.981787	0.030831	-0.667748	1.187300	0.985934	0.025686	0.675593	0.533918
2.191360	3458.120000	0.984100	0.025869	0.023082	1.142760	0.944174	0.030831	-2.499410	1.187300	0.993562	0.025686	-0.353983	0.533918
2.191450	3470.820000	0.965494	0.025869	-0.157494	1.142760	1.011650	0.030831	-1.280160	1.187300	0.992056	0.025686	0.292164	0.533918
2.191540	3483.550000	0.988223	0.025869	-0.436233	1.142760	0.933520	0.030831	0.742046	1.187300	1.007200	0.025686	-0.977017	0.533918
2.191640	3496.250000	1.011220	0.025869	0.938861	1.142760	0.955273	0.030831	-1.085850	1.187300	0.981670	0.025686	-1.823280	0.533918
2.191730	3509.020000	0.988859	0.025869	1.863920	1.142760	1.024730	0.030831	-0.011879	1.187300	1.022520	0.025686	0.781309	0.533918
2.191830	3521.720000	0.981360	0.025869	-0.565098	1.142760	1.016020	0.030831	-0.351840	1.187300	1.005060	0.025686	-0.268429	0.533918
2.191920	3534.480000	0.962125	0.025869	0.337610	1.142760	0.946759	0.030831	1.812410	1.187300	1.029320	0.025686	-0.456444	0.533918



==> figures/amber2009_mod.dat <==
vel	vis1_1	pha1_1	vis1_2	pha1_2	vis1_3	pha1_3	vis2_1	pha2_1	vis2_2	pha2_2	vis2_3	pha2_3	vis3_1	pha3_1	vis3_2	pha3_2	vis3_3	pha3_3
-623.072	1	.19209e-07	1	  8.94070e-07	1	 -1.19209e-07	1	 -7.74860e-07	1	 -5.96046e-08	1	  7.15256e-07	1	 -1.78814e-07	1	0	1	 -5.96046e-07
-609.852	0.99994	0.00752759	1.00003	0.0275543	1.00018	0.0337077	0.999972	-0.00764138	1.00001	-0.0089978	0.999914	-0.0170162	0.999936	-0.040031	1.00001	-0.00343287	0.999752	-0.0435735
-596.699	0.999923	0.0140951	1.00006	0.0374949	1.00028	0.0482074	0.999935	-0.0370116	1.00001	-0.0213808	0.999756	-0.0594658	0.999982	-0.0853946	1.00002	-0.00324363	0.999661	-0.0888826
-583.514	1.00004	0.0122196	1.00005	-0.00784314	1.00005	 -3.88622e-05	0.999928	-0.0789059	0.999969	-0.0269383	0.999629	-0.107468	1.00024	-0.0827526	1.00002	0.00497466	1.00008	-0.0779767
-570.297	1.00014	0.0148769	1.0001	-0.0262358	1.00008	-0.0141569	0.999924	-0.0642264	0.999953	-0.0209332	0.999666	-0.0864352	1.00039	-0.0350742	1.00001	0.00381488	1.00039	-0.0301429
-557.148	1.00017	0.0253777	1.00018	-0.00061667	1.00039	0.0258838	0.999859	0.00779051	0.999964	-0.0104131	0.999741	-0.00290215	1.00033	0.0390666	0.999982	-0.00641543	1.0004	0.0360094
-543.966	1.0001	0.0348014	1.00019	0.0161586	1.00039	0.055356	0.999607	0.0574282	0.999958	-0.0181031	0.999383	0.0392792	1.00019	0.0913463	0.999928	-0.0051887	1.00022	0.090415
-530.753	1.00002	0.0197153	1.00012	0.00954008	1.0002	0.0351968	0.999353	0.0747026	0.999952	-0.0294651	0.99891	0.0453736	1.00005	0.108016	0.999883	0.000998199	1.00003	0.11306
-517.64	1.00007	-0.0404905	1.00007	-0.0210113	1.00024	-0.0560999	0.999392	0.0713108	0.99998	-0.0167	0.998938	0.05624	1.00002	0.0944241	0.999897	-0.00452775	1.00011	0.0938313
-504.429	0.999995	-0.0834299	1.00001	-0.0473369	1.00012	-0.126044	0.999328	0.0336457	1.00001	-0.00373077	0.998898	0.0332514	1.00013	0.0863534	0.999947	-0.0181999	1.00035	0.0717314
-491.219	0.999629	-0.0602295	0.999933	-0.0463772	0.99957	-0.101243	0.998868	-0.0336834	1.00001	-0.0131697	0.998329	-0.0428972	1.00031	0.110565	0.999999	-0.0308461	1.00056	0.0823712
-478.109	0.999422	-0.0193412	0.999942	-0.0295056	0.999269	-0.0446298	0.998691	-0.0373522	0.999998	-0.0253658	0.998178	-0.0602659	1.00015	0.130687	1.00006	-0.0243671	1.00039	0.108359
-464.902	0.999502	0.0106297	1.00005	-0.00962442	0.999421	0.00212049	0.999006	0.034864	0.999992	-0.0278329	0.998696	0.00670362	0.99964	0.131743	1.00013	0.00175017	0.999866	0.135645
-451.728	0.999435	0.0391054	1.00011	-0.00152314	0.999421	0.0394112	0.999229	0.0564691	0.999968	-0.019576	0.998894	0.0369262	0.999492	0.13618	1.00016	0.0196185	0.999701	0.158482
-438.589	0.999331	0.0742297	1.00011	0.00314248	0.999385	0.0826585	0.99923	0.0313963	0.999915	-0.00520086	0.998659	0.0289422	0.999687	0.144224	1.00012	0.0182128	0.999815	0.165303
-425.418	0.999611	0.121639	1.00008	0.0264572	0.999807	0.153688	0.999121	0.0441107	0.999838	0.00345939	0.998402	0.0509317	0.999735	0.143039	1.00001	-0.00425184	0.999631	0.140447
-412.215	0.999803	0.146921	0.999983	0.0367893	0.999954	0.186904	0.999026	0.0829251	0.999796	0.00429553	0.998255	0.0900673	0.999722	0.12731	0.999913	-0.0302998	0.999408	0.0985843
-399.08	0.999371	0.11951	0.999812	0.00087887	0.999085	0.120961	0.999069	0.111908	0.999845	-0.000896394	0.998284	0.114255	0.999834	0.101444	0.999902	-0.037768	0.999541	0.0686607
-385.912	0.999098	0.0962646	0.999775	-0.0337197	0.998596	0.0619515	0.999184	0.124667	0.999924	-0.00944233	0.998516	0.118466	0.999939	0.107412	0.99996	-0.0299693	0.999816	0.0845824
-372.746	0.999432	0.111326	0.999942	-0.0363603	0.999226	0.0749545	0.999299	0.124918	0.999979	-0.0178646	0.998887	0.109173	0.999948	0.159461	1.00004	-0.0159433	1.00003	0.14892
-359.58	0.999672	0.120844	0.999996	-0.0359868	0.99961	0.083784	0.999399	0.129995	0.99998	-0.0176712	0.9991	0.114016	0.999975	0.198597	1.00006	-0.0126942	1.00014	0.189816
-346.449	0.999623	0.111269	0.99989	-0.0396077	0.999383	0.0683619	0.99948	0.151905	0.999937	-0.0139185	0.999091	0.139977	1.00004	0.208514	1.00002	-0.0221537	1.00018	0.190123
-333.253	0.999545	0.0972193	0.999851	-0.0336107	0.999109	0.0617707	0.99954	0.199603	0.999908	-0.0282943	0.999023	0.172471	1.00006	0.211108	1.00003	-0.0307103	1.00028	0.183591
-320.124	0.999439	0.0821853	0.999897	-0.0289573	0.998887	0.0548334	0.999527	0.23432	0.999895	-0.0518778	0.998934	0.182236	1.00003	0.211611	1.00006	-0.0325778	1.00028	0.18144
-306.997	0.999252	0.0720773	0.999966	-0.0437196	0.998717	0.0310938	0.999399	0.202936	0.999886	-0.0618332	0.998867	0.140643	0.99996	0.215125	1.00001	-0.0246774	1	0.192647
-293.837	0.998991	0.0965941	0.999948	-0.0540503	0.998469	0.0466387	0.999304	0.171984	0.999875	-0.0544787	0.998899	0.11895	0.999927	0.227393	0.999973	-0.0156138	0.99982	0.213905
-280.679	0.998685	0.162892	0.999794	-0.0387591	0.998078	0.131829	0.999332	0.194616	0.999862	-0.0335204	0.999034	0.166222	0.999936	0.243923	1.00002	-0.0131707	1.00001	0.232355
-267.522	0.998346	0.168133	0.999669	-0.010264	0.99788	0.164651	0.999141	0.156121	0.999837	-0.00273949	0.998982	0.158688	0.999618	0.200822	1.00008	-0.0109892	1.00002	0.189768
-254.399	0.997866	0.0701745	0.999651	0.0186812	0.997892	0.0890683	0.998557	0.0134037	0.999812	0.0292159	0.998665	0.0431312	0.998815	0.0702464	1.00013	-0.00214785	0.999585	0.0651695
-241.244	0.996737	-0.102763	0.999686	0.03654	0.997523	-0.0696635	0.997488	-0.176316	0.999842	0.0389957	0.998289	-0.142792	0.997539	-0.144748	1.00008	0.0260684	0.998767	-0.12507
-228.09	0.99482	-0.354106	0.999709	0.0683267	0.996603	-0.290992	0.995681	-0.421014	0.999867	0.0484253	0.997521	-0.383893	0.995688	-0.433541	0.999951	0.0739514	0.997617	-0.370364
-214.971	0.992265	-0.680331	0.999614	0.163604	0.995167	-0.528609	0.992845	-0.750419	0.999731	0.11437	0.995658	-0.65247	0.993114	-0.760585	0.999817	0.13324	0.99618	-0.644152
-201.786	0.988218	-1.13178	0.9993	0.30921	0.992566	-0.846239	0.988182	-1.21065	0.999388	0.246528	0.992234	-0.987484	0.988966	-1.18149	0.999541	0.234168	0.993603	-0.972339
-188.669	0.981821	-1.74367	0.998706	0.473743	0.988135	-1.30822	0.981131	-1.82285	0.998831	0.42954	0.987074	-1.42799	0.982565	-1.74633	0.99898	0.400574	0.989035	-1.38115
-175.553	0.970011	-2.61306	0.997635	0.704266	0.979198	-1.968	0.969321	-2.65874	0.997755	0.670169	0.978135	-2.04466	0.971191	-2.5703	0.997848	0.644603	0.980158	-1.97913
-162.372	0.951232	-3.77973	0.99589	1.02754	0.964191	-2.83948	0.951784	-3.73472	0.99596	0.970098	0.964291	-2.85081	0.954183	-3.67567	0.996022	0.957842	0.966201	-2.7941
-149.291	0.915551	-5.56833	0.991745	1.539	0.93405	-4.17113	0.921268	-5.27172	0.992283	1.42467	0.938239	-3.9674	0.929599	-4.99536	0.992871	1.33405	0.944181	-3.74817
-136.145	0.861578	-7.98654	0.984173	2.25275	0.885598	-5.91683	0.880231	-7.14887	0.986355	2.00037	0.900023	-5.26302	0.900896	-6.30656	0.988367	1.71368	0.915478	-4.64971
-123.001	0.793751	-10.5694	0.972229	3.08808	0.818967	-7.59587	0.838905	-8.71829	0.978157	2.51063	0.855235	-6.20451	0.877527	-7.0651	0.98301	1.95118	0.885945	-5.05916
-109.89	0.726561	-12.6166	0.955984	3.85991	0.7431	-8.54516	0.8047	-9.50935	0.968107	2.83342	0.808778	-6.40728	0.863236	-7.03046	0.977173	1.99958	0.859086	-4.78157
-96.7481	0.675769	-13.2567	0.936399	4.3372	0.67102	-8.01554	0.785974	-9.15311	0.95747	2.8658	0.768453	-5.59152	0.860724	-6.23143	0.971688	1.87229	0.839546	-3.85393
-83.6071	0.650925	-12.1019	0.915272	4.33121	0.613763	-5.87024	0.784146	-7.8182	0.947246	2.60963	0.73888	-3.9924	0.867493	-5.02185	0.966815	1.60988	0.826767	-2.63385
-70.4671	0.656687	-9.43053	0.894996	3.79216	0.578598	-2.54295	0.796682	-6.00057	0.938445	2.14896	0.721599	-2.12521	0.878369	-3.82917	0.962615	1.28594	0.817911	-1.53208
-57.3614	0.680162	-6.55997	0.878659	2.97126	0.56056	0.392573	0.814417	-4.27586	0.931578	1.63016	0.711803	-0.604705	0.889389	-2.80774	0.959303	0.983128	0.811727	-0.695731
-44.2238	0.708519	-4.21119	0.867321	2.07464	0.551244	2.07681	0.830705	-2.90429	0.926711	1.1473	0.705567	0.300607	0.898449	-1.98995	0.956917	0.734909	0.807468	-0.15303
-31.1203	0.727422	-2.49826	0.859685	1.30861	0.543048	2.63231	0.842736	-1.8643	0.923804	0.752993	0.702626	0.690099	0.904966	-1.34185	0.955494	0.516549	0.805277	0.133356
-18.018	0.733707	-1.3991	0.855376	0.75045	0.535958	2.20181	0.849419	-1.15073	0.92262	0.451873	0.702461	0.629414	0.908782	-0.871083	0.954982	0.322111	0.805128	0.171148
-4.88377	0.736143	-0.649265	0.853126	0.348992	0.53321	1.44549	0.85271	-0.641386	0.922046	0.183838	0.702935	0.388071	0.911254	-0.522017	0.954859	0.136869	0.806039	0.0724822
8.24926	0.73702	-0.18936	0.852461	0.041521	0.533472	0.473281	0.853568	-0.264046	0.921878	-0.0484138	0.703433	0.0460129	0.912434	-0.215116	0.954896	-0.0307409	0.807031	-0.0529875
21.3481	0.738257	0.136953	0.852553	-0.278891	0.53363	-0.603667	0.853654	0.101088	0.921917	-0.247374	0.703472	-0.300295	0.912623	0.144451	0.95487	-0.173655	0.807076	-0.087141
34.4459	0.738058	0.601613	0.853392	-0.653447	0.53379	-1.61576	0.852373	0.570203	0.922063	-0.451226	0.702744	-0.55516	0.911713	0.528872	0.954947	-0.304288	0.806756	-0.0905374
47.5755	0.734842	1.38299	0.855206	-1.10544	0.534739	-2.42122	0.849279	1.2	0.922417	-0.690304	0.701642	-0.667942	0.909704	0.924174	0.955264	-0.437707	0.806726	-0.0996743
60.7039	0.723273	2.75376	0.860377	-1.73117	0.540653	-2.48871	0.842142	2.05168	0.924316	-1.01095	0.703743	-0.524633	0.905576	1.45861	0.956064	-0.601768	0.807933	0.0520227
73.7982	0.70303	4.78758	0.869578	-2.54181	0.552109	-1.53167	0.830184	3.17462	0.928059	-1.42961	0.709707	-0.0131928	0.898776	2.18885	0.957522	-0.817761	0.810777	0.440513
86.9243	0.678401	7.38117	0.882041	-3.4824	0.567694	0.555756	0.813938	4.64894	0.933033	-1.94861	0.717825	1.02541	0.889171	3.10615	0.959804	-1.10867	0.815318	1.06587
100.016	0.661742	10.1829	0.898429	-4.32731	0.594875	3.45696	0.798066	6.41524	0.939828	-2.5075	0.731511	2.57489	0.878212	4.18847	0.963034	-1.45774	0.822713	1.92991
113.107	0.667699	12.4006	0.918223	-4.75592	0.64139	6.27732	0.790321	8.14897	0.948664	-2.96943	0.754708	4.31169	0.869055	5.33288	0.967076	-1.80851	0.834143	2.94147
126.23	0.701172	13.0486	0.938843	-4.62856	0.707116	7.8939	0.798206	9.20308	0.958794	-3.16094	0.789717	5.61815	0.866538	6.32493	0.971962	-2.0739	0.85183	3.91615
139.318	0.761177	11.812	0.958217	-3.97808	0.786304	7.81552	0.823546	9.21092	0.969327	-3.013	0.835029	6.11134	0.873185	6.95514	0.977446	-2.19028	0.875875	4.65218
152.406	0.827872	9.56335	0.973879	-3.11125	0.858811	6.64794	0.859662	8.19513	0.978842	-2.59598	0.881174	5.70106	0.890355	6.76795	0.983026	-2.07138	0.9039	4.7263
165.492	0.887619	6.97626	0.984736	-2.23624	0.913125	4.93039	0.901392	6.43757	0.986718	-2.00628	0.922622	4.57087	0.916606	5.74219	0.988424	-1.72775	0.93359	4.09949
178.643	0.933615	4.84229	0.991928	-1.51029	0.951722	3.45971	0.93679	4.72805	0.992358	-1.45369	0.954028	3.39316	0.942017	4.46792	0.992761	-1.32722	0.958165	3.23337
191.727	0.960238	3.35218	0.995494	-1.00986	0.972888	2.42493	0.960768	3.31174	0.995545	-1.01056	0.9731	2.38356	0.962718	3.19217	0.995719	-0.93766	0.975335	2.32418
204.81	0.976991	2.23481	0.997614	-0.674616	0.985505	1.60961	0.976979	2.24193	0.997598	-0.672974	0.985388	1.62334	0.977723	2.17272	0.997696	-0.618796	0.987138	1.59967
217.925	0.985785	1.47548	0.998672	-0.469016	0.991745	1.03785	0.986014	1.51775	0.998699	-0.445807	0.991893	1.11103	0.986634	1.45675	0.998777	-0.388277	0.993675	1.09749
231.005	0.991271	0.961618	0.9993	-0.304054	0.995691	0.678692	0.991692	0.997122	0.999317	-0.287774	0.995741	0.735325	0.99208	0.95225	0.999404	-0.223111	0.99713	0.745898
244.085	0.994475	0.603603	0.999587	-0.172115	0.997652	0.44933	0.995014	0.63197	0.999638	-0.169973	0.997702	0.479156	0.995184	0.603421	0.99975	-0.107218	0.998665	0.505516
257.196	0.996305	0.315903	0.999629	-0.0697145	0.998044	0.264959	0.996963	0.360015	0.999824	-0.0679041	0.998509	0.305247	0.997099	0.342246	0.999963	-0.0219131	0.999402	0.32583
270.273	0.997345	0.0986918	0.999645	-0.00346512	0.997938	0.110165	0.998047	0.129795	0.999892	0.000650227	0.998631	0.138723	0.998359	0.109072	1.00003	0.0300065	0.999878	0.141102
283.349	0.997833	-0.0496334	0.999703	0.0281833	0.99777	-0.0160187	0.99851	-0.050734	0.999869	0.035279	0.998357	-0.0134665	0.999117	-0.09529	0.999987	0.0544528	1.00014	-0.0426508
296.457	0.998046	-0.160071	0.999762	0.0446109	0.997599	-0.117341	0.998713	-0.118712	0.999859	0.0654119	0.998109	-0.0538327	0.99935	-0.201532	0.999954	0.0757091	0.999827	-0.130008
309.531	0.998206	-0.223661	0.999798	0.0494593	0.99762	-0.179364	0.998809	-0.098143	0.999884	0.084186	0.998067	-0.0129784	0.999255	-0.212778	0.999963	0.0897917	0.999266	-0.127449
322.603	0.998636	-0.234078	0.999798	0.0497579	0.99807	-0.189142	0.999045	-0.0834905	0.999933	0.0787698	0.998358	-0.00111699	0.999349	-0.19384	1.00001	0.0871329	0.999226	-0.109861
335.675	0.99911	-0.188639	0.999813	0.0544618	0.998651	-0.136395	0.999359	-0.0933482	0.999968	0.0634022	0.998769	-0.0258272	0.999558	-0.165266	1.00007	0.0660717	0.999569	-0.100924
348.778	0.999357	-0.109032	0.99988	0.0676555	0.999004	-0.0409203	0.999637	-0.124991	0.999963	0.0539675	0.999055	-0.0700464	0.999725	-0.141188	1.00011	0.034503	0.999963	-0.108144
361.847	0.999249	-0.0793463	0.999903	0.067736	0.99891	-0.0117441	0.999799	-0.150741	0.999958	0.0373122	0.999231	-0.113536	0.999869	-0.121838	1.00011	0.0261467	1.00026	-0.0971507
374.882	0.998896	-0.118475	0.999854	0.0462404	0.998475	-0.0763949	0.999825	-0.157508	0.999965	0.0100372	0.999302	-0.144623	0.999979	-0.104725	1.00008	0.0483701	1.00038	-0.0574968
387.982	0.998884	-0.130543	0.999825	0.0148383	0.998462	-0.121726	0.999722	-0.150728	0.999939	-0.00853449	0.999132	-0.154255	0.999905	-0.0843437	1.00007	0.0638937	1.00024	-0.0208764
401.048	0.999209	-0.100531	0.999832	-0.0081318	0.998859	-0.11415	0.999556	-0.132729	0.99991	-0.015461	0.998835	-0.143095	0.999729	-0.0635692	1.00008	0.0648603	0.999965	0.00171125
414.112	0.999402	-0.0690274	0.999836	0.0060271	0.999067	-0.0691427	0.999485	-0.108776	0.99997	-0.0185928	0.9988	-0.123299	0.999745	-0.0530663	1.00009	0.0610177	0.999885	0.00858378
427.209	0.999365	-0.0596515	0.99987	0.031071	0.999059	-0.0356481	0.999545	-0.0854313	1.00003	-0.00964677	0.999011	-0.0914793	0.999845	-0.056278	1.0001	0.058158	0.999967	0.00121188
440.271	0.999144	-0.0876539	0.999959	0.0242669	0.998962	-0.0697277	0.999696	-0.0705531	0.999974	0.0168722	0.999295	-0.0483836	0.999829	-0.0680832	1.00012	0.0613804	1.00005	-0.0104169
453.332	0.998907	-0.134656	0.999968	-0.0136964	0.998794	-0.152373	0.999791	-0.0683245	0.999968	0.0322934	0.999564	-0.029081	0.999844	-0.0561296	1.00009	0.0666505	1.00014	0.00468338
466.425	0.998775	-0.179044	0.999842	-0.0665253	0.998592	-0.246656	0.999758	-0.0756342	1.00011	0.0209695	0.999765	-0.0478343	0.999994	-0.00904942	1.00002	0.0699325	1.00025	0.0555719
479.451	0.998794	-0.189341	0.999826	-0.0812077	0.998569	-0.2721	0.999761	-0.0667422	1.00019	0.0154253	0.999877	-0.0461081	1.00012	0.0118801	0.99999	0.0691981	1.00034	0.0781146
492.541	0.998924	-0.157911	0.999949	-0.0526646	0.998669	-0.215827	0.999846	-0.0419213	1.00015	0.0206461	0.999906	-0.0184426	1.00018	-0.0103156	1.00002	0.0619968	1.00041	0.0517548
505.565	0.999005	-0.103366	0.999967	-0.0353092	0.998471	-0.14501	0.999922	-0.035072	1.0001	0.00765711	0.999883	-0.0260224	1.00032	-0.0439169	1.00003	0.0439073	1.00057	0.00168085
518.654	0.999001	-0.048761	0.999908	-0.0329503	0.998144	-0.0864379	0.99995	-0.0437909	1.00007	-0.0130756	0.999754	-0.0557561	1.00038	-0.0846352	1.00001	0.0248563	1.00065	-0.0576911
531.741	0.998942	-0.0297041	0.99992	-0.0309676	0.998155	-0.0637268	0.999908	-0.0465986	1.00005	-0.0115087	0.99947	-0.0566362	1.00015	-0.127355	0.999997	0.0233052	1.00038	-0.101436
544.761	0.998991	-0.0376125	0.999948	-0.0271215	0.998455	-0.0666193	0.999804	-0.0287883	0.999997	0.00468183	0.999165	-0.0221984	0.999922	-0.129498	1	0.0295467	1.00016	-0.0974954
557.813	0.999263	-0.049906	0.999925	-0.0215609	0.998855	-0.0726835	0.999683	0.0115547	0.999886	0.0193195	0.999002	0.0326806	1.00001	-0.0672243	1.00003	0.0292958	1.00034	-0.0368459
570.864	0.999579	-0.0442785	0.999932	-0.0147626	0.9993	-0.059334	0.999684	0.0322274	0.999846	0.0258962	0.999154	0.058606	1.00014	-0.00874823	1.00005	0.0212911	1.00045	0.0134617
583.947	0.999823	-0.0174116	0.999995	-0.00727844	0.999734	-0.0238496	0.999838	0.0173495	0.999921	0.0214075	0.999605	0.0372773	1.00013	0.00925606	1.00003	0.00833076	1.00026	0.0198519
596.962	1	.96046e-08	1	  1.13249e-06	1	 -1.19209e-07	1	 -3.45707e-06	1	 -2.98023e-07	1	  5.96046e-07	1	  8.34465e-07	1	0	1	 -2.50340e-06



==> figures/amber2010.dat <==
wav	vel	vis1	vis1err	pha1	pha1err	vis2	vis2err	pha2	pha2err	vis3	vis3err	pha3	pha3err	vel_mod
2.15007	-2231.67	0.973343	0.0449102	1.70822	1.17624	1.06801	0.094433	-3.18672	2.72593	1.02632	0.145242	-4.86164	4.75823	-2401.67
2.15017	-2218.31	0.987826	0.0449102	-0.00995572	1.17624	1.15696	0.094433	-0.0583071	2.72593	0.966971	0.145242	-1.69338	4.75823	-2388.31
2.15026	-2204.95	0.945607	0.0449102	0.236667	1.17624	0.958485	0.094433	0.637988	2.72593	0.786243	0.145242	2.49533	4.75823	-2374.95
2.15036	-2191.56	1.06643	0.0449102	1.16757	1.17624	1.05623	0.094433	0.85449	2.72593	1.39063	0.145242	-8.48269	4.75823	-2361.56
2.15045	-2178.2	0.990971	0.0449102	1.53066	1.17624	0.999003	0.094433	2.85889	2.72593	1.07512	0.145242	3.69176	4.75823	-2348.2
2.15055	-2164.81	1.0985	0.0449102	2.74413	1.17624	1.09898	0.094433	2.34406	2.72593	1.05608	0.145242	-4.73582	4.75823	-2334.81
2.15064	-2151.52	0.996717	0.0449102	1.22861	1.17624	1.09609	0.094433	-3.96621	2.72593	0.911441	0.145242	0.860553	4.75823	-2321.52
2.15074	-2138.13	1.01687	0.0449102	-0.819794	1.17624	0.884998	0.094433	-1.23097	2.72593	1.06487	0.145242	-0.205175	4.75823	-2308.13
2.15083	-2124.74	1.01486	0.0449102	0.159253	1.17624	0.926979	0.094433	-1.55592	2.72593	1.05162	0.145242	6.05712	4.75823	-2294.74
2.15093	-2111.39	0.951072	0.0449102	-2.1578	1.17624	0.974317	0.094433	1.55274	2.72593	0.753152	0.145242	-5.27415	4.75823	-2281.39
2.15102	-2098.04	1.04636	0.0449102	0.581983	1.17624	0.868954	0.094433	1.68823	2.72593	0.885035	0.145242	-9.49357	4.75823	-2268.04
2.15112	-2084.72	0.966481	0.0449102	-0.424605	1.17624	1.16098	0.094433	3.73712	2.72593	1.23749	0.145242	0.746264	4.75823	-2254.72
2.15121	-2071.34	0.980562	0.0449102	-1.9966	1.17624	1.02994	0.094433	2.42742	2.72593	0.917658	0.145242	-4.14316	4.75823	-2241.34
2.15131	-2057.96	0.960178	0.0449102	-0.811113	1.17624	1.15093	0.094433	-1.24375	2.72593	1.08047	0.145242	4.74344	4.75823	-2227.96
2.15141	-2044.64	1.00892	0.0449102	2.34645	1.17624	0.981959	0.094433	-1.17352	2.72593	1.03503	0.145242	1.64289	4.75823	-2214.64
2.1515	-2031.3	0.98846	0.0449102	0.251562	1.17624	0.99474	0.094433	-2.82297	2.72593	0.98432	0.145242	5.97224	4.75823	-2201.3
2.1516	-2017.92	0.970388	0.0449102	-0.895131	1.17624	0.847667	0.094433	2.1734	2.72593	1.17692	0.145242	0.381837	4.75823	-2187.92
2.15169	-2004.57	0.961138	0.0449102	-0.863876	1.17624	1.27236	0.094433	2.74715	2.72593	1.20468	0.145242	-5.32742	4.75823	-2174.57
2.15179	-1991.23	1.00489	0.0449102	1.74085	1.17624	1.04498	0.094433	0.755495	2.72593	1.02996	0.145242	0.677216	4.75823	-2161.23
2.15188	-1977.92	1.07956	0.0449102	2.34568	1.17624	1.0728	0.094433	-3.91125	2.72593	0.843733	0.145242	-8.23958	4.75823	-2147.92
2.15198	-1964.55	1.05548	0.0449102	1.56985	1.17624	0.911297	0.094433	-4.3705	2.72593	0.809021	0.145242	3.05893	4.75823	-2134.55
2.15207	-1951.18	0.999557	0.0449102	1.53068	1.17624	1.09366	0.094433	2.8766	2.72593	1.11893	0.145242	6.53427	4.75823	-2121.18
2.15217	-1937.88	1.03937	0.0449102	-0.310471	1.17624	0.964441	0.094433	-5.79233	2.72593	1.27461	0.145242	2.60873	4.75823	-2107.88
2.15226	-1924.54	0.98479	0.0449102	0.183948	1.17624	1.1385	0.094433	-1.38774	2.72593	0.829225	0.145242	5.26623	4.75823	-2094.54
2.15236	-1911.2	0.976223	0.0449102	-0.23792	1.17624	0.961578	0.094433	1.18643	2.72593	0.880227	0.145242	1.46192	4.75823	-2081.2
2.15245	-1897.84	0.991652	0.0449102	-0.261346	1.17624	1.07942	0.094433	-3.13937	2.72593	1.1836	0.145242	0.0728634	4.75823	-2067.84
2.15255	-1884.54	1.03587	0.0449102	-1.30513	1.17624	1.17403	0.094433	2.30125	2.72593	1.12397	0.145242	6.63443	4.75823	-2054.54
2.15264	-1871.21	0.911211	0.0449102	-1.60996	1.17624	0.841007	0.094433	1.28979	2.72593	0.835536	0.145242	3.86498	4.75823	-2041.21
2.15274	-1857.87	1.0147	0.0449102	-2.00629	1.17624	0.938621	0.094433	-2.39608	2.72593	1.11288	0.145242	7.94148	4.75823	-2027.87
2.15283	-1844.55	1.01425	0.0449102	-0.253797	1.17624	0.980639	0.094433	2.30924	2.72593	1.34662	0.145242	8.53749	4.75823	-2014.55
2.15293	-1831.22	0.921769	0.0449102	0.55393	1.17624	1.04486	0.094433	-1.47936	2.72593	1.03792	0.145242	2.05884	4.75823	-2001.22
2.15302	-1817.89	1.06798	0.0449102	-0.204311	1.17624	0.981944	0.094433	1.33917	2.72593	1.22211	0.145242	-1.9137	4.75823	-1987.89
2.15312	-1804.56	0.992727	0.0449102	2.49936	1.17624	1.05108	0.094433	1.50644	2.72593	1.17047	0.145242	3.44223	4.75823	-1974.56
2.15321	-1791.27	0.940413	0.0449102	-0.843162	1.17624	1.00431	0.094433	2.6967	2.72593	1.12361	0.145242	-7.97115	4.75823	-1961.27
2.15331	-1777.92	0.994591	0.0449102	2.5205	1.17624	1.14924	0.094433	-3.45763	2.72593	1.12967	0.145242	-0.14285	4.75823	-1947.92
2.1534	-1764.59	1.03987	0.0449102	0.244221	1.17624	1.0506	0.094433	-0.01237	2.72593	0.863496	0.145242	0.132586	4.75823	-1934.59
2.1535	-1751.27	1.04379	0.0449102	-2.29013	1.17624	0.917311	0.094433	3.40704	2.72593	1.0445	0.145242	7.29542	4.75823	-1921.27
2.15359	-1737.95	1.04149	0.0449102	0.377807	1.17624	1.03658	0.094433	-0.249157	2.72593	0.928186	0.145242	-2.68646	4.75823	-1907.95
2.15369	-1724.67	1.00746	0.0449102	-0.500326	1.17624	0.993475	0.094433	-0.0938869	2.72593	1.03934	0.145242	4.70456	4.75823	-1894.67
2.15378	-1711.32	1.04887	0.0449102	0.180333	1.17624	0.930866	0.094433	-3.68585	2.72593	1.27373	0.145242	0.292587	4.75823	-1881.32
2.15388	-1698.07	1.00034	0.0449102	0.35527	1.17624	1.12553	0.094433	-1.39468	2.72593	0.919687	0.145242	-1.37351	4.75823	-1868.07
2.15397	-1684.72	1.0626	0.0449102	-0.255198	1.17624	1.03975	0.094433	0.558977	2.72593	1.23817	0.145242	-8.11563	4.75823	-1854.72
2.15407	-1671.41	0.924001	0.0449102	0.387089	1.17624	1.02958	0.094433	4.12699	2.72593	1.15617	0.145242	1.87386	4.75823	-1841.41
2.15416	-1658.09	1.09995	0.0449102	1.10533	1.17624	0.857398	0.094433	-1.70944	2.72593	0.984558	0.145242	4.88161	4.75823	-1828.09
2.15426	-1644.81	0.995625	0.0449102	-0.361439	1.17624	1.02179	0.094433	0.565125	2.72593	0.988434	0.145242	2.06475	4.75823	-1814.81
2.15435	-1631.47	1.11368	0.0449102	2.70842	1.17624	1.03475	0.094433	-2.98364	2.72593	1.21884	0.145242	2.50901	4.75823	-1801.47
2.15445	-1618.19	0.931411	0.0449102	-0.335411	1.17624	1.12984	0.094433	3.23903	2.72593	0.914055	0.145242	3.25246	4.75823	-1788.19
2.15454	-1604.85	0.953095	0.0449102	1.43674	1.17624	1.27644	0.094433	-1.25043	2.72593	1.23471	0.145242	-6.42648	4.75823	-1774.85
2.15464	-1591.61	0.995412	0.0449102	2.4102	1.17624	1.01552	0.094433	-4.05451	2.72593	1.09271	0.145242	-0.978463	4.75823	-1761.61
2.15473	-1578.27	1.00906	0.0449102	-0.824315	1.17624	1.0284	0.094433	-0.403526	2.72593	1.09433	0.145242	-4.34494	4.75823	-1748.27
2.15483	-1564.97	1.0035	0.0449102	-1.43291	1.17624	0.985761	0.094433	-1.13328	2.72593	1.00414	0.145242	-0.245978	4.75823	-1734.97
2.15492	-1551.73	1.04947	0.0449102	-0.532229	1.17624	0.940337	0.094433	-1.05695	2.72593	0.958467	0.145242	7.06844	4.75823	-1721.73
2.15502	-1538.4	1.01096	0.0449102	0.160682	1.17624	0.921944	0.094433	-1.14551	2.72593	1.00739	0.145242	-6.64653	4.75823	-1708.4
2.15511	-1525.1	1.10686	0.0449102	1.10796	1.17624	1.00835	0.094433	-4.58918	2.72593	0.907875	0.145242	1.65492	4.75823	-1695.1
2.15521	-1511.8	1.00443	0.0449102	0.553053	1.17624	0.874614	0.094433	-1.67736	2.72593	1.03148	0.145242	-3.2182	4.75823	-1681.8
2.1553	-1498.53	0.975701	0.0449102	0.6452	1.17624	0.969625	0.094433	2.78583	2.72593	1.20417	0.145242	-10.9547	4.75823	-1668.53
2.1554	-1485.27	1.0558	0.0449102	0.866894	1.17624	0.993906	0.094433	-7.33408	2.72593	0.837013	0.145242	7.08583	4.75823	-1655.27
2.15549	-1471.94	0.994018	0.0449102	-0.493099	1.17624	0.824003	0.094433	-8.23443	2.72593	1.01778	0.145242	-4.56839	4.75823	-1641.94
2.15559	-1458.67	0.996258	0.0449102	-1.47877	1.17624	0.969557	0.094433	1.68697	2.72593	1.0879	0.145242	2.6808	4.75823	-1628.67
2.15568	-1445.38	1.03314	0.0449102	-0.304114	1.17624	1.03182	0.094433	0.363568	2.72593	1.01447	0.145242	-0.656879	4.75823	-1615.38
2.15578	-1432.09	0.95858	0.0449102	-0.803866	1.17624	1.05543	0.094433	2.22205	2.72593	1.05225	0.145242	3.23514	4.75823	-1602.09
2.15588	-1418.8	0.951757	0.0449102	1.9829	1.17624	0.934585	0.094433	-2.45179	2.72593	1.04801	0.145242	7.02412	4.75823	-1588.8
2.15597	-1405.57	1.00272	0.0449102	1.07733	1.17624	0.942845	0.094433	-2.05342	2.72593	0.785231	0.145242	3.12072	4.75823	-1575.57
2.15607	-1392.25	1.00565	0.0449102	0.0800658	1.17624	1.14437	0.094433	1.71209	2.72593	0.976711	0.145242	1.07501	4.75823	-1562.25
2.15616	-1378.99	1.02547	0.0449102	-0.055629	1.17624	1.02514	0.094433	-2.41461	2.72593	1.1079	0.145242	-6.37804	4.75823	-1548.99
2.15626	-1365.74	1.07988	0.0449102	1.49488	1.17624	1.08589	0.094433	2.18189	2.72593	1.04969	0.145242	-11.5537	4.75823	-1535.74
2.15635	-1352.42	0.944704	0.0449102	0.75355	1.17624	1.1111	0.094433	-4.32911	2.72593	0.936697	0.145242	2.08717	4.75823	-1522.42
2.15645	-1339.17	1.01985	0.0449102	1.21199	1.17624	1.01617	0.094433	-3.22029	2.72593	1.07145	0.145242	1.50653	4.75823	-1509.17
2.15654	-1325.92	0.985714	0.0449102	-1.01385	1.17624	1.04258	0.094433	0.245741	2.72593	1.11644	0.145242	2.12302	4.75823	-1495.92
2.15664	-1312.64	0.991374	0.0449102	-0.391067	1.17624	0.938313	0.094433	0.217107	2.72593	0.995312	0.145242	10.7941	4.75823	-1482.64
2.15673	-1299.36	0.938373	0.0449102	-0.726503	1.17624	0.97153	0.094433	-2.4429	2.72593	1.06831	0.145242	6.07647	4.75823	-1469.36
2.15683	-1286.08	0.982871	0.0449102	1.64031	1.17624	0.820966	0.094433	0.480408	2.72593	0.886048	0.145242	-3.50586	4.75823	-1456.08
2.15692	-1272.83	0.939377	0.0449102	-1.90824	1.17624	1.15788	0.094433	1.23683	2.72593	0.705292	0.145242	-0.916298	4.75823	-1442.83
2.15702	-1259.59	0.969817	0.0449102	0.0641892	1.17624	0.871918	0.094433	-0.286062	2.72593	1.02278	0.145242	-0.168598	4.75823	-1429.59
2.15711	-1246.28	0.958058	0.0449102	0.412869	1.17624	1.1003	0.094433	-4.52509	2.72593	0.920345	0.145242	-2.59484	4.75823	-1416.28
2.15721	-1233.04	0.977671	0.0449102	-1.7166	1.17624	1.04098	0.094433	-4.0116	2.72593	1.19553	0.145242	-5.16219	4.75823	-1403.04
2.1573	-1219.79	0.996335	0.0449102	-0.837813	1.17624	1.00037	0.094433	1.75181	2.72593	0.947351	0.145242	-10.2723	4.75823	-1389.79
2.1574	-1206.52	0.89698	0.0449102	0.22767	1.17624	0.878858	0.094433	2.30398	2.72593	1.07432	0.145242	-6.49065	4.75823	-1376.52
2.15749	-1193.32	1.06735	0.0449102	-0.602749	1.17624	1.02337	0.094433	3.33082	2.72593	1.02292	0.145242	-3.29877	4.75823	-1363.32
2.15759	-1180.05	1.03856	0.0449102	-0.604168	1.17624	0.968219	0.094433	0.242185	2.72593	0.947417	0.145242	1.26675	4.75823	-1350.05
2.15768	-1166.74	0.961091	0.0449102	-0.214744	1.17624	0.952344	0.094433	2.45592	2.72593	1.13011	0.145242	-0.272869	4.75823	-1336.74
2.15778	-1153.51	1.08698	0.0449102	2.40994	1.17624	1.05083	0.094433	-2.14281	2.72593	1.41374	0.145242	-3.78792	4.75823	-1323.51
2.15787	-1140.27	1.02093	0.0449102	-1.5039	1.17624	0.941156	0.094433	-3.67187	2.72593	1.0637	0.145242	0.774961	4.75823	-1310.27
2.15797	-1127.01	1.00981	0.0449102	-0.25891	1.17624	0.844279	0.094433	-0.0996597	2.72593	1.0461	0.145242	-5.70539	4.75823	-1297.01
2.15806	-1113.78	1.0071	0.0449102	0.506114	1.17624	1.1499	0.094433	4.92597	2.72593	0.914232	0.145242	7.25259	4.75823	-1283.78
2.15816	-1100.55	1.0335	0.0449102	-0.0352976	1.17624	0.970911	0.094433	2.96446	2.72593	0.926724	0.145242	4.94369	4.75823	-1270.55
2.15825	-1087.28	1.03883	0.0449102	-0.568333	1.17624	0.928261	0.094433	0.0292527	2.72593	1.18696	0.145242	2.0984	4.75823	-1257.28
2.15835	-1074.06	1.03587	0.0449102	-0.0875209	1.17624	0.942407	0.094433	1.64854	2.72593	1.02152	0.145242	3.10194	4.75823	-1244.06
2.15844	-1060.8	0.99685	0.0449102	-1.25236	1.17624	1.16053	0.094433	-0.854816	2.72593	0.976385	0.145242	-7.44451	4.75823	-1230.8
2.15854	-1047.54	0.988061	0.0449102	-0.683485	1.17624	0.910241	0.094433	-2.29783	2.72593	1.16094	0.145242	-1.67687	4.75823	-1217.54
2.15863	-1034.31	1.03848	0.0449102	-0.473135	1.17624	1.0514	0.094433	4.84571	2.72593	0.873342	0.145242	7.7145	4.75823	-1204.31
2.15873	-1021.06	1.0154	0.0449102	-0.558082	1.17624	0.985186	0.094433	0.143299	2.72593	1.17462	0.145242	-1.88599	4.75823	-1191.06
2.15882	-1007.87	1.0473	0.0449102	-0.937888	1.17624	0.887662	0.094433	3.71383	2.72593	0.991104	0.145242	-4.60387	4.75823	-1177.87
2.15892	-994.613	1.07625	0.0449102	-0.428199	1.17624	1.01346	0.094433	-1.57367	2.72593	0.980954	0.145242	-1.25202	4.75823	-1164.613
2.15901	-981.36	0.985162	0.0449102	-1.14137	1.17624	0.99424	0.094433	-2.28357	2.72593	0.76072	0.145242	1.30571	4.75823	-1151.36
2.15911	-968.174	0.995867	0.0449102	0.109461	1.17624	0.908546	0.094433	-0.17338	2.72593	0.882364	0.145242	-0.452877	4.75823	-1138.174
2.1592	-954.923	1.01385	0.0449102	0.86798	1.17624	0.913437	0.094433	-2.12685	2.72593	0.891425	0.145242	-5.87919	4.75823	-1124.923
2.1593	-941.674	0.974993	0.0449102	-1.33654	1.17624	0.993458	0.094433	1.11258	2.72593	0.902268	0.145242	-7.06752	4.75823	-1111.674
2.15939	-928.492	1.06104	0.0449102	-0.229765	1.17624	1.13686	0.094433	1.49175	2.72593	1.06772	0.145242	0.793951	4.75823	-1098.492
2.15949	-915.244	0.931491	0.0449102	0.134082	1.17624	0.993447	0.094433	1.51207	2.72593	0.985868	0.145242	-9.86002	4.75823	-1085.244
2.15958	-901.998	0.977338	0.0449102	-0.0973606	1.17624	0.926653	0.094433	7.33449	2.72593	0.896461	0.145242	3.34698	4.75823	-1071.998
2.15968	-888.82	1.02254	0.0449102	-0.925419	1.17624	1.0955	0.094433	-2.18947	2.72593	1.01107	0.145242	-1.33875	4.75823	-1058.82
2.15977	-875.576	1.12504	0.0449102	-0.487466	1.17624	1.11969	0.094433	5.13558	2.72593	1.21509	0.145242	3.46378	4.75823	-1045.576
2.15987	-862.333	1.06576	0.0449102	-0.423019	1.17624	1.0073	0.094433	2.60941	2.72593	1.2048	0.145242	3.33741	4.75823	-1032.333
2.15996	-849.191	1.03927	0.0449102	0.543381	1.17624	1.22281	0.094433	3.36426	2.72593	0.962869	0.145242	0.404276	4.75823	-1019.191
2.16005	-835.951	1.04626	0.0449102	-1.2155	1.17624	0.929229	0.094433	-4.44871	2.72593	0.859073	0.145242	-1.38037	4.75823	-1005.951
2.16015	-822.712	0.988776	0.0449102	-2.25875	1.17624	1.03225	0.094433	-3.80867	2.72593	1.09413	0.145242	-1.74679	4.75823	-992.712
2.16024	-809.54	0.930371	0.0449102	-0.757901	1.17624	0.987783	0.094433	3.21607	2.72593	0.969131	0.145242	4.28193	4.75823	-979.54
2.16034	-796.304	0.999397	0.0449102	-0.0820639	1.17624	1.04006	0.094433	1.72684	2.72593	1.07695	0.145242	0.228688	4.75823	-966.304
2.16043	-783.068	0.970349	0.0449102	-2.55251	1.17624	0.937235	0.094433	2.8058	2.72593	1.12828	0.145242	-2.23595	4.75823	-953.068
2.16053	-769.9	0.961957	0.0449102	0.823554	1.17624	0.973103	0.094433	4.87912	2.72593	0.751698	0.145242	8.79251	4.75823	-939.9
2.16062	-756.667	0.988072	0.0449102	0.904719	1.17624	1.26688	0.094433	-0.569663	2.72593	1.25641	0.145242	4.90685	4.75823	-926.667
2.16072	-743.468	1.03532	0.0449102	0.129683	1.17624	0.92822	0.094433	-1.80653	2.72593	0.882536	0.145242	0.289361	4.75823	-913.468
2.16081	-730.303	0.950634	0.0449102	-2.3234	1.17624	1.00224	0.094433	2.08206	2.72593	0.928466	0.145242	0.745395	4.75823	-900.303
2.16091	-717.073	1.0673	0.0449102	1.28617	1.17624	1.10033	0.094433	-2.92995	2.72593	1.19993	0.145242	-0.555488	4.75823	-887.073
2.161	-703.845	0.974346	0.0449102	0.844891	1.17624	0.992144	0.094433	-0.849299	2.72593	0.937752	0.145242	2.54191	4.75823	-873.845
2.1611	-690.65	0.949365	0.0449102	-0.422671	1.17624	1.10988	0.094433	0.662586	2.72593	1.09882	0.145242	-1.98715	4.75823	-860.65
2.16119	-677.457	1.00282	0.0449102	0.206219	1.17624	0.912389	0.094433	0.0569003	2.72593	1.24562	0.145242	7.88419	4.75823	-847.457
2.16129	-664.265	1.03539	0.0449102	0.111144	1.17624	0.923578	0.094433	-4.9748	2.72593	0.948784	0.145242	-0.663754	4.75823	-834.265
2.16138	-651.074	1.03657	0.0449102	-1.33403	1.17624	0.896972	0.094433	-2.12324	2.72593	1.09152	0.145242	2.38209	4.75823	-821.074
2.16148	-637.884	0.991219	0.0449102	-0.742285	1.17624	0.889026	0.094433	-1.78408	2.72593	1.26128	0.145242	3.96699	4.75823	-807.884
2.16157	-624.696	1.01825	0.0449102	-0.725938	1.17624	0.888257	0.094433	0.0255651	2.72593	1.2122	0.145242	-0.0949468	4.75823	-794.696
2.16167	-611.542	1.03086	0.0449102	1.54774	1.17624	1.08332	0.094433	1.3357	2.72593	0.99163	0.145242	5.4349	4.75823	-781.542
2.16176	-598.322	1.06088	0.0449102	-1.18321	1.17624	0.978576	0.094433	1.525	2.72593	1.41551	0.145242	-7.32782	4.75823	-768.322
2.16186	-585.137	0.997156	0.0449102	0.701103	1.17624	1.09974	0.094433	5.27808	2.72593	0.677032	0.145242	10.6607	4.75823	-755.137
2.16195	-571.92	1.0332	0.0449102	0.94312	1.17624	1.03078	0.094433	-3.95843	2.72593	1.15859	0.145242	1.918	4.75823	-741.92
2.16205	-558.771	1.01411	0.0449102	0.51482	1.17624	0.971095	0.094433	3.23458	2.72593	0.990942	0.145242	-3.80674	4.75823	-728.771
2.16214	-545.589	1.07088	0.0449102	-0.469658	1.17624	1.0107	0.094433	-2.52894	2.72593	1.25234	0.145242	0.953487	4.75823	-715.589
2.16224	-532.375	1.06079	0.0449102	0.147898	1.17624	1.0258	0.094433	1.6681	2.72593	0.851935	0.145242	-0.0263664	4.75823	-702.375
2.16233	-519.229	0.98543	0.0449102	-0.0571331	1.17624	1.09514	0.094433	-0.163315	2.72593	1.17155	0.145242	4.83068	4.75823	-689.229
2.16243	-506.051	0.929646	0.0449102	0.0683985	1.17624	1.07341	0.094433	-0.124589	2.72593	0.907922	0.145242	2.22306	4.75823	-676.051
2.16252	-492.841	1.0414	0.0449102	2.00932	1.17624	1.00578	0.094433	-3.4229	2.72593	1.18517	0.145242	-5.89827	4.75823	-662.841
2.16262	-479.698	1.05035	0.0449102	0.924722	1.17624	0.956985	0.094433	1.249	2.72593	1.15128	0.145242	-5.94032	4.75823	-649.698
2.16271	-466.524	1.01926	0.0449102	1.12779	1.17624	1.09394	0.094433	1.4139	2.72593	0.8213	0.145242	1.74015	4.75823	-636.524
2.16281	-453.35	0.924749	0.0449102	-0.671768	1.17624	1.18797	0.094433	-0.0980434	2.72593	0.942148	0.145242	-2.29725	4.75823	-623.35
2.1629	-440.178	0.948214	0.0449102	-1.16051	1.17624	1.20872	0.094433	-0.987956	2.72593	1.01448	0.145242	0.138703	4.75823	-610.178
2.163	-427.007	0.987321	0.0449102	0.141432	1.17624	1.10475	0.094433	1.78753	2.72593	1.36333	0.145242	1.92239	4.75823	-597.007
2.16309	-413.837	1.04218	0.0449102	-0.0808816	1.17624	0.984572	0.094433	2.25957	2.72593	0.869255	0.145242	-2.56219	4.75823	-583.837
2.16319	-400.668	1.09885	0.0449102	-2.40465	1.17624	0.863086	0.094433	-4.85674	2.72593	0.914859	0.145242	4.02215	4.75823	-570.668
2.16328	-387.5	0.958345	0.0449102	0.281298	1.17624	1.04111	0.094433	-0.983008	2.72593	1.20541	0.145242	4.94842	4.75823	-557.5
2.16338	-374.366	1.01575	0.0449102	-2.17596	1.17624	0.865446	0.094433	-2.76418	2.72593	1.19216	0.145242	-0.265585	4.75823	-544.366
2.16347	-361.168	0.991808	0.0449102	-0.923731	1.17624	1.13596	0.094433	3.69443	2.72593	0.927675	0.145242	-9.95906	4.75823	-531.168
2.16357	-348.004	1.01804	0.0449102	-0.969644	1.17624	1.0786	0.094433	-0.91738	2.72593	1.0488	0.145242	6.80048	4.75823	-518.004
2.16366	-334.874	0.964329	0.0449102	-0.955278	1.17624	1.03575	0.094433	-3.4354	2.72593	0.78937	0.145242	3.87866	4.75823	-504.874
2.16376	-321.679	1.03673	0.0449102	-0.363629	1.17624	0.86141	0.094433	0.00840119	2.72593	0.947683	0.145242	-3.38353	4.75823	-491.679
2.16385	-308.518	1.05959	0.0449102	0.531033	1.17624	1.02199	0.094433	-6.5575	2.72593	1.0854	0.145242	-2.32151	4.75823	-478.518
2.16395	-295.391	1.05673	0.0449102	-0.490592	1.17624	0.943689	0.094433	-0.126819	2.72593	0.953811	0.145242	-6.93676	4.75823	-465.391
2.16404	-282.233	0.966009	0.0449102	0.783449	1.17624	0.91054	0.094433	-2.66138	2.72593	1.07453	0.145242	-2.83853	4.75823	-452.233
2.16414	-269.042	1.04141	0.0449102	-0.665344	1.17624	0.947887	0.094433	0.631461	2.72593	0.981678	0.145242	-2.8973	4.75823	-439.042
2.16423	-255.952	1.07773	0.0449102	1.49227	1.17624	1.02126	0.094433	1.10092	2.72593	0.95646	0.145242	-7.84096	4.75823	-425.952
2.16433	-242.764	1.06557	0.0449102	1.67881	1.17624	0.974536	0.094433	0.871946	2.72593	1.10907	0.145242	-5.6868	4.75823	-412.764
2.16442	-229.61	1.00683	0.0449102	1.15825	1.17624	0.873721	0.094433	1.50778	2.72593	0.872734	0.145242	-3.03249	4.75823	-399.61
2.16452	-216.491	1.00797	0.0449102	0.68864	1.17624	1.04133	0.094433	-0.101805	2.72593	0.962306	0.145242	2.05852	4.75823	-386.491
2.16461	-203.339	1.01525	0.0449102	1.8896	1.17624	0.9347	0.094433	-0.354507	2.72593	1.04523	0.145242	-2.83116	4.75823	-373.339
2.16471	-190.156	1.01025	0.0449102	1.97313	1.17624	1.08937	0.094433	-0.540435	2.72593	1.16254	0.145242	-0.539597	4.75823	-360.156
2.1648	-177.072	0.993267	0.0449102	-2.20192	1.17624	0.976534	0.094433	1.75971	2.72593	1.03687	0.145242	5.41329	4.75823	-347.072
2.16489	-163.924	1.17536	0.0449102	1.26078	1.17624	1.07133	0.094433	0.731398	2.72593	1.04288	0.145242	0.495055	4.75823	-333.924
2.16499	-150.777	1.05479	0.0449102	-1.48713	1.17624	0.961749	0.094433	2.17215	2.72593	1.04476	0.145242	-1.29332	4.75823	-320.777
2.16508	-137.665	0.97196	0.0449102	-0.0089312	1.17624	1.15106	0.094433	-4.72351	2.72593	1.16147	0.145242	-8.93014	4.75823	-307.665
2.16518	-124.487	1.09246	0.0449102	0.370239	1.17624	1.03683	0.094433	3.59792	2.72593	1.38855	0.145242	3.43444	4.75823	-294.487
2.16527	-111.376	1.01046	0.0449102	2.95607	1.17624	0.983331	0.094433	1.92537	2.72593	0.983443	0.145242	3.89416	4.75823	-281.376
2.16537	-98.267	1.04576	0.0449102	1.17743	1.17624	1.25505	0.094433	1.05363	2.72593	1.18401	0.145242	4.53635	4.75823	-268.267
2.16546	-85.0928	0.95125	0.0449102	1.01164	1.17624	0.906576	0.094433	-1.20311	2.72593	0.906247	0.145242	-6.44223	4.75823	-255.0928
2.16556	-71.9858	0.970614	0.0449102	-0.841307	1.17624	1.19495	0.094433	4.71747	2.72593	0.850706	0.145242	4.08527	4.75823	-241.9858
2.16565	-58.8469	0.964837	0.0449102	1.41076	1.17624	1.19541	0.094433	4.55152	2.72593	1.40747	0.145242	3.07993	4.75823	-228.8469
2.16575	-45.7091	0.946275	0.0449102	0.0347917	1.17624	0.912519	0.094433	-0.486739	2.72593	0.839251	0.145242	-0.321711	4.75823	-215.7091
2.16584	-32.6055	1.07809	0.0449102	0.764959	1.17624	0.932996	0.094433	-0.719611	2.72593	0.952657	0.145242	-5.718	4.75823	-202.6055
2.16594	-19.47	0.976214	0.0449102	1.95765	1.17624	0.926875	0.094433	6.82613	2.72593	1.01516	0.145242	4.46271	4.75823	-189.47
2.16603	-6.36874	1.02461	0.0449102	-2.56425	1.17624	1.02136	0.094433	7.59367	2.72593	1.02826	0.145242	10.5757	4.75823	-176.36874
2.16613	6.76442	0.983049	0.0449102	-1.2383	1.17624	1.04509	0.094433	6.7632	2.72593	1.03454	0.145242	0.9736	4.75823	-163.23558
2.16622	19.8964	0.994551	0.0449102	-1.11183	1.17624	0.90111	0.094433	9.28576	2.72593	0.752541	0.145242	1.09068	4.75823	-150.1036
2.16632	32.9943	0.893703	0.0449102	-3.33232	1.17624	1.00246	0.094433	15.203	2.72593	0.754581	0.145242	4.60603	4.75823	-137.0057
2.16641	46.124	0.844748	0.0449102	-0.735672	1.17624	0.695478	0.094433	16.7767	2.72593	0.710179	0.145242	9.6461	4.75823	-123.876
2.16651	59.2526	0.869723	0.0449102	-2.23829	1.17624	0.771537	0.094433	15.3589	2.72593	0.613945	0.145242	13.1187	4.75823	-110.7474
2.1666	72.347	0.73882	0.0449102	-1.20524	1.17624	0.750092	0.094433	11.6634	2.72593	0.514085	0.145242	14.6401	4.75823	-97.653
2.1667	85.4733	0.687097	0.0449102	-1.28196	1.17624	0.569886	0.094433	9.23128	2.72593	0.585672	0.145242	-4.80856	4.75823	-84.5267
2.16679	98.5984	0.614216	0.0449102	0.785945	1.17624	0.819432	0.094433	9.11748	2.72593	0.67761	0.145242	-4.32982	4.75823	-71.4016
2.16689	111.656	0.520211	0.0449102	0.7534	1.17624	0.761244	0.094433	5.54813	2.72593	0.680867	0.145242	-12.8499	4.75823	-58.344
2.16698	124.779	0.551633	0.0449102	-0.177054	1.17624	0.89456	0.094433	0.264959	2.72593	0.519008	0.145242	3.71235	4.75823	-45.221
2.16707	137.901	0.596587	0.0449102	-0.429177	1.17624	0.899444	0.094433	3.49788	2.72593	0.414429	0.145242	-4.17421	4.75823	-32.099
2.16717	150.988	0.693778	0.0449102	0.98547	1.17624	0.904341	0.094433	3.54442	2.72593	0.572936	0.145242	-0.591876	4.75823	-19.012
2.16726	164.108	0.642708	0.0449102	0.510687	1.17624	1.01197	0.094433	0.934099	2.72593	0.825623	0.145242	2.91374	4.75823	-5.892
2.16736	177.193	0.592587	0.0449102	1.9059	1.17624	0.938048	0.094433	-2.92484	2.72593	0.699212	0.145242	-11.3138	4.75823	7.193
2.16745	190.31	0.608286	0.0449102	-0.278286	1.17624	0.945198	0.094433	-1.03645	2.72593	0.450996	0.145242	1.30529	4.75823	20.31
2.16755	203.426	0.613284	0.0449102	-0.728646	1.17624	0.830804	0.094433	-7.40152	2.72593	0.448645	0.145242	4.2395	4.75823	33.426
2.16764	216.508	0.618279	0.0449102	0.119465	1.17624	0.738874	0.094433	-5.48048	2.72593	0.664302	0.145242	0.923337	4.75823	46.508
2.16774	229.622	0.592208	0.0449102	1.19823	1.17624	0.796677	0.094433	-5.56497	2.72593	0.645431	0.145242	8.24501	4.75823	59.622
2.16783	242.668	0.654852	0.0449102	0.757369	1.17624	0.722317	0.094433	-11.8712	2.72593	0.591721	0.145242	1.4657	4.75823	72.668
2.16793	255.78	0.677737	0.0449102	4.26485	1.17624	0.651777	0.094433	-13.8303	2.72593	0.516108	0.145242	-2.69884	4.75823	85.78
2.16802	268.89	0.816312	0.0449102	4.26346	1.17624	0.660428	0.094433	-13.5819	2.72593	0.738073	0.145242	3.82134	4.75823	98.89
2.16812	281.933	0.919445	0.0449102	3.0482	1.17624	0.702441	0.094433	-17.3953	2.72593	0.78634	0.145242	-6.07831	4.75823	111.933
2.16821	295.041	0.976543	0.0449102	3.99946	1.17624	0.817046	0.094433	-13.0709	2.72593	0.760579	0.145242	-3.668	4.75823	125.041
2.16831	308.115	0.986624	0.0449102	2.59765	1.17624	0.874287	0.094433	-17.4735	2.72593	0.744461	0.145242	5.22896	4.75823	138.115
2.1684	321.22	1.02126	0.0449102	0.0795432	1.17624	0.806293	0.094433	-8.48951	2.72593	0.866823	0.145242	-1.22317	4.75823	151.22
2.1685	334.325	0.993211	0.0449102	1.19291	1.17624	0.951327	0.094433	-1.9349	2.72593	0.842056	0.145242	-1.56703	4.75823	164.325
2.16859	347.395	0.955127	0.0449102	-0.195564	1.17624	0.964295	0.094433	-2.40576	2.72593	0.827006	0.145242	-4.22708	4.75823	177.395
2.16869	360.497	0.968649	0.0449102	1.04385	1.17624	0.79415	0.094433	0.398975	2.72593	0.965114	0.145242	0.00508631	4.75823	190.497
2.16878	373.565	1.02746	0.0449102	1.08147	1.17624	1.09379	0.094433	1.36078	2.72593	1.05436	0.145242	-5.60209	4.75823	203.565
2.16888	386.632	0.983731	0.0449102	-1.34271	1.17624	1.04354	0.094433	-0.831161	2.72593	1.1381	0.145242	1.62598	4.75823	216.632
2.16897	399.731	0.956855	0.0449102	1.46433	1.17624	0.992384	0.094433	0.633112	2.72593	0.91503	0.145242	-9.45093	4.75823	229.731
2.16906	412.763	1.09256	0.0449102	0.484457	1.17624	0.942653	0.094433	-0.107073	2.72593	1.03124	0.145242	2.40905	4.75823	242.763
2.16916	425.859	1.07156	0.0449102	1.52062	1.17624	0.948511	0.094433	-1.40771	2.72593	1.11129	0.145242	-1.39769	4.75823	255.859
2.16925	438.955	0.9935	0.0449102	0.502861	1.17624	0.971662	0.094433	-6.07667	2.72593	1.0433	0.145242	2.48713	4.75823	268.955
2.16935	451.983	0.97544	0.0449102	-0.779694	1.17624	0.927327	0.094433	0.551641	2.72593	1.12899	0.145242	2.85619	4.75823	281.983
2.16944	465.076	1.08669	0.0449102	2.50285	1.17624	0.963338	0.094433	-3.98878	2.72593	0.90755	0.145242	0.118293	4.75823	295.076
2.16954	478.135	1.05067	0.0449102	-0.4357	1.17624	0.840879	0.094433	-6.35688	2.72593	0.878016	0.145242	-0.553071	4.75823	308.135
2.16963	491.226	1.07596	0.0449102	1.30388	1.17624	1.02464	0.094433	3.3906	2.72593	1.14685	0.145242	-7.01004	4.75823	321.226
2.16973	504.283	0.985691	0.0449102	-0.30875	1.17624	1.18351	0.094433	-3.34187	2.72593	0.926798	0.145242	-8.85444	4.75823	334.283
2.16982	517.305	1.07948	0.0449102	-0.0626365	1.17624	0.879986	0.094433	0.710416	2.72593	0.963248	0.145242	-0.923185	4.75823	347.305
2.16992	530.393	0.994547	0.0449102	-1.63114	1.17624	1.06636	0.094433	0.649719	2.72593	1.14757	0.145242	-10.47	4.75823	360.393
2.17001	543.413	0.987216	0.0449102	-1.19743	1.17624	0.940112	0.094433	-1.54884	2.72593	1.08857	0.145242	0.670406	4.75823	373.413
2.17011	556.498	1.00679	0.0449102	2.08092	1.17624	0.848428	0.094433	-3.93534	2.72593	0.920689	0.145242	8.31962	4.75823	386.498
2.1702	569.582	0.935373	0.0449102	0.0609243	1.17624	0.979781	0.094433	0.916817	2.72593	1.20943	0.145242	2.45811	4.75823	399.582
2.1703	582.599	0.975369	0.0449102	0.367413	1.17624	1.05341	0.094433	0.859699	2.72593	0.872433	0.145242	-0.455779	4.75823	412.599
2.17039	595.681	0.930946	0.0449102	-2.21524	1.17624	1.00019	0.094433	2.82384	2.72593	1.19929	0.145242	-0.754542	4.75823	425.681
2.17049	608.761	1.00003	0.0449102	0.519965	1.17624	1.06058	0.094433	1.02492	2.72593	0.998261	0.145242	-4.61579	4.75823	438.761
2.17058	621.775	1.0671	0.0449102	0.994959	1.17624	0.985123	0.094433	1.39146	2.72593	0.853546	0.145242	-4.98828	4.75823	451.775
2.17067	634.82	1.13193	0.0449102	-1.51069	1.17624	0.974991	0.094433	0.610355	2.72593	1.12015	0.145242	3.2138	4.75823	464.82
2.17077	647.864	0.976556	0.0449102	0.535565	1.17624	1.03489	0.094433	2.99825	2.72593	1.13535	0.145242	0.986038	4.75823	477.864
2.17086	660.94	1.00308	0.0449102	-0.220623	1.17624	1.03874	0.094433	1.38599	2.72593	1.23984	0.145242	4.57162	4.75823	490.94
2.17096	673.982	0.993018	0.0449102	-0.896238	1.17624	1.02328	0.094433	3.20305	2.72593	0.986068	0.145242	-11.3482	4.75823	503.982
2.17105	687.023	0.983028	0.0449102	-0.0821009	1.17624	0.932052	0.094433	1.20605	2.72593	0.727377	0.145242	0.570787	4.75823	517.023
2.17115	700.062	0.998041	0.0449102	0.108966	1.17624	1.09405	0.094433	0.927824	2.72593	1.1604	0.145242	-1.47723	4.75823	530.062
2.17124	713.101	1.00523	0.0449102	1.18729	1.17624	1.01624	0.094433	-1.74685	2.72593	1.27093	0.145242	-0.921993	4.75823	543.101
2.17134	726.138	1.00209	0.0449102	0.529134	1.17624	1.02084	0.094433	0.567945	2.72593	0.807873	0.145242	8.3686	4.75823	556.138
2.17143	739.174	1.0345	0.0449102	0.469144	1.17624	0.952512	0.094433	-1.9798	2.72593	0.964995	0.145242	-0.00231218	4.75823	569.174
2.17153	752.21	1.01407	0.0449102	-0.161545	1.17624	1.02863	0.094433	2.91957	2.72593	1.10266	0.145242	2.7338	4.75823	582.21
2.17162	765.244	0.894274	0.0449102	1.26434	1.17624	1.07609	0.094433	3.55559	2.72593	0.919252	0.145242	0.752445	4.75823	595.244
2.17172	778.276	0.968799	0.0449102	0.0286365	1.17624	0.874693	0.094433	1.98362	2.72593	0.524793	0.145242	-2.53106	4.75823	608.276
2.17181	791.341	1.0854	0.0449102	-0.267187	1.17624	1.08737	0.094433	-3.11696	2.72593	0.910365	0.145242	-3.86032	4.75823	621.341
2.17191	804.339	0.954198	0.0449102	-0.184877	1.17624	0.994002	0.094433	3.56516	2.72593	1.12343	0.145242	-0.334085	4.75823	634.339
2.172	817.368	0.903683	0.0449102	0.632983	1.17624	1.10069	0.094433	-0.806098	2.72593	0.934416	0.145242	-2.49501	4.75823	647.368
2.17209	830.429	0.924295	0.0449102	-0.935584	1.17624	0.860553	0.094433	-1.5576	2.72593	0.789566	0.145242	5.0934	4.75823	660.429
2.17219	843.423	1.01854	0.0449102	-0.426762	1.17624	0.83369	0.094433	-2.44655	2.72593	1.04875	0.145242	-6.75336	4.75823	673.423
2.17228	856.449	0.943759	0.0449102	-0.907879	1.17624	0.948338	0.094433	-1.59446	2.72593	0.686973	0.145242	-10.8105	4.75823	686.449
2.17238	869.474	0.896054	0.0449102	-1.9253	1.17624	0.995123	0.094433	1.20568	2.72593	0.949335	0.145242	-8.14946	4.75823	699.474
2.17247	882.498	1.04881	0.0449102	0.376755	1.17624	1.04953	0.094433	4.97478	2.72593	1.07821	0.145242	-0.525024	4.75823	712.498
2.17257	895.553	0.962344	0.0449102	0.287752	1.17624	1.04898	0.094433	-2.62751	2.72593	1.05018	0.145242	-0.630925	4.75823	725.553
2.17266	908.542	0.987373	0.0449102	1.10126	1.17624	0.932479	0.094433	-2.90501	2.72593	0.752678	0.145242	-2.99117	4.75823	738.542
2.17276	921.562	0.979873	0.0449102	2.03102	1.17624	0.94458	0.094433	2.07037	2.72593	0.666289	0.145242	-12.1949	4.75823	751.562
2.17285	934.582	1.0616	0.0449102	0.877137	1.17624	1.02447	0.094433	3.2128	2.72593	1.17697	0.145242	5.77513	4.75823	764.582
2.17295	947.567	0.978899	0.0449102	0.783634	1.17624	1.08568	0.094433	-0.428387	2.72593	0.837217	0.145242	5.72287	4.75823	777.567
2.17304	960.584	1.01919	0.0449102	-0.582265	1.17624	0.986999	0.094433	3.94432	2.72593	1.32898	0.145242	3.52032	4.75823	790.584
2.17314	973.632	0.952901	0.0449102	1.20424	1.17624	1.17787	0.094433	-0.278883	2.72593	0.918563	0.145242	-3.80068	4.75823	803.632
2.17323	986.647	1.04061	0.0449102	1.07254	1.17624	0.987959	0.094433	-0.256166	2.72593	1.06435	0.145242	2.47251	4.75823	816.647
2.17332	999.628	0.999357	0.0449102	1.85711	1.17624	0.966217	0.094433	5.86693	2.72593	0.887034	0.145242	-0.870342	4.75823	829.628
2.17342	1012.64	0.901479	0.0449102	-0.923263	1.17624	0.978738	0.094433	-0.658215	2.72593	1.10772	0.145242	0.261417	4.75823	842.64
2.17351	1025.65	1.05059	0.0449102	-0.0449171	1.17624	0.96711	0.094433	1.07407	2.72593	1.0545	0.145242	-0.572683	4.75823	855.65
2.17361	1038.66	0.997645	0.0449102	0.36091	1.17624	1.03298	0.094433	1.72902	2.72593	1.14609	0.145242	1.56437	4.75823	868.66
2.1737	1051.67	1.00798	0.0449102	1.48926	1.17624	1.09132	0.094433	1.44081	2.72593	1.01192	0.145242	-1.09948	4.75823	881.67
2.1738	1064.65	1.02566	0.0449102	1.02738	1.17624	1.08855	0.094433	-1.82953	2.72593	1.15074	0.145242	-10.6196	4.75823	894.65
2.17389	1077.69	0.980032	0.0449102	0.789499	1.17624	1.11379	0.094433	-5.31863	2.72593	1.18708	0.145242	-1.7517	4.75823	907.69
2.17399	1090.63	1.05111	0.0449102	1.53893	1.17624	1.02062	0.094433	2.10056	2.72593	1.06407	0.145242	-1.14406	4.75823	920.63
2.17408	1103.66	0.997342	0.0449102	-1.51418	1.17624	1.08103	0.094433	-5.05897	2.72593	0.940803	0.145242	-4.70417	4.75823	933.66
2.17418	1116.63	0.933655	0.0449102	-0.435501	1.17624	0.959057	0.094433	-1.77502	2.72593	0.883482	0.145242	2.5091	4.75823	946.63
2.17427	1129.67	1.0256	0.0449102	0.0621627	1.17624	0.975577	0.094433	-1.20368	2.72593	0.982902	0.145242	4.12461	4.75823	959.67
2.17437	1142.64	0.991944	0.0449102	-2.16185	1.17624	0.973253	0.094433	-0.484155	2.72593	1.21557	0.145242	-0.255276	4.75823	972.64
2.17446	1155.64	1.00655	0.0449102	0.0617025	1.17624	1.10646	0.094433	-4.36033	2.72593	1.0765	0.145242	8.78305	4.75823	985.64
2.17455	1168.64	0.991784	0.0449102	0.0463048	1.17624	1.04822	0.094433	0.25922	2.72593	0.782556	0.145242	-2.32047	4.75823	998.64
2.17465	1181.6	0.877955	0.0449102	-0.0275198	1.17624	0.945116	0.094433	0.216283	2.72593	0.852235	0.145242	7.68921	4.75823	1011.6
2.17474	1194.6	0.989028	0.0449102	1.22753	1.17624	0.865294	0.094433	1.40611	2.72593	0.913612	0.145242	-5.5725	4.75823	1024.6
2.17484	1207.56	0.959826	0.0449102	0.410992	1.17624	1.04677	0.094433	-3.66059	2.72593	1.11659	0.145242	-6.31945	4.75823	1037.56
2.17493	1220.59	1.06119	0.0449102	0.198406	1.17624	0.9277	0.094433	-0.858849	2.72593	0.931454	0.145242	2.42463	4.75823	1050.59
2.17503	1233.51	0.952657	0.0449102	-0.593972	1.17624	1.20598	0.094433	3.59185	2.72593	1.33302	0.145242	-4.48458	4.75823	1063.51
2.17512	1246.54	1.01766	0.0449102	-0.409	1.17624	1.06755	0.094433	-1.87511	2.72593	1.10117	0.145242	-3.91651	4.75823	1076.54
2.17522	1259.53	0.991737	0.0449102	-1.73685	1.17624	0.904441	0.094433	-0.309202	2.72593	1.19155	0.145242	2.96197	4.75823	1089.53
2.17531	1272.49	0.985451	0.0449102	1.87773	1.17624	1.0437	0.094433	-1.05745	2.72593	0.997367	0.145242	1.93331	4.75823	1102.49
2.17541	1285.48	1.03645	0.0449102	2.45407	1.17624	0.964732	0.094433	1.71922	2.72593	1.34249	0.145242	7.28921	4.75823	1115.48
2.1755	1298.43	0.981767	0.0449102	-0.957887	1.17624	0.791272	0.094433	-0.762804	2.72593	1.0502	0.145242	-6.33339	4.75823	1128.43
2.1756	1311.42	0.999855	0.0449102	0.0728577	1.17624	1.03903	0.094433	-2.80072	2.72593	0.937433	0.145242	-5.75941	4.75823	1141.42
2.17569	1324.4	0.979305	0.0449102	0.940519	1.17624	1.07324	0.094433	-3.29268	2.72593	0.869215	0.145242	1.7037	4.75823	1154.4
2.17578	1337.35	0.9872	0.0449102	-1.31471	1.17624	1.01187	0.094433	-1.09521	2.72593	0.775212	0.145242	5.64455	4.75823	1167.35
2.17588	1350.34	1.01544	0.0449102	0.167556	1.17624	0.969209	0.094433	-0.817722	2.72593	0.925483	0.145242	0.45452	4.75823	1180.34
2.17597	1363.29	1.00139	0.0449102	-1.0551	1.17624	0.860907	0.094433	-6.79631	2.72593	0.716048	0.145242	-2.61713	4.75823	1193.29
2.17607	1376.27	1.01666	0.0449102	0.651713	1.17624	1.02539	0.094433	2.83881	2.72593	1.02229	0.145242	0.0111955	4.75823	1206.27
2.17616	1389.21	0.947702	0.0449102	2.49548	1.17624	1.04046	0.094433	-3.10583	2.72593	1.24075	0.145242	4.93596	4.75823	1219.21
2.17626	1402.19	0.963527	0.0449102	0.595459	1.17624	1.0361	0.094433	-1.06506	2.72593	1.27574	0.145242	-4.32615	4.75823	1232.19
2.17635	1415.14	1.0779	0.0449102	1.18595	1.17624	1.09655	0.094433	2.74846	2.72593	0.908138	0.145242	-3.86313	4.75823	1245.14
2.17645	1428.11	1.00722	0.0449102	1.04203	1.17624	1.00197	0.094433	2.8169	2.72593	1.36426	0.145242	2.14212	4.75823	1258.11
2.17654	1441.05	0.957863	0.0449102	-0.0386703	1.17624	0.963793	0.094433	-0.588113	2.72593	0.92282	0.145242	-4.22009	4.75823	1271.05
2.17664	1454.03	0.988469	0.0449102	-1.07669	1.17624	1.09174	0.094433	2.05045	2.72593	1.02299	0.145242	1.85814	4.75823	1284.03
2.17673	1467	1.07476	0.0449102	-1.69138	1.17624	0.953259	0.094433	-1.65403	2.72593	1.2083	0.145242	-5.97945	4.75823	1297
2.17682	1479.94	0.985103	0.0449102	-0.863242	1.17624	1.10834	0.094433	3.51862	2.72593	0.979683	0.145242	3.79049	4.75823	1309.94
2.17692	1492.91	1.0472	0.0449102	-0.774532	1.17624	1.06893	0.094433	1.85409	2.72593	1.12192	0.145242	3.67795	4.75823	1322.91
2.17701	1505.85	0.98836	0.0449102	-0.509596	1.17624	0.896064	0.094433	-2.50857	2.72593	1.18858	0.145242	10.7643	4.75823	1335.85
2.17711	1518.82	1.00782	0.0449102	-0.21677	1.17624	0.987318	0.094433	-3.322	2.72593	1.25008	0.145242	-1.38788	4.75823	1348.82
2.1772	1531.72	0.976746	0.0449102	0.336105	1.17624	1.09142	0.094433	3.77116	2.72593	1.45542	0.145242	5.7199	4.75823	1361.72
2.1773	1544.68	1.05784	0.0449102	-1.21857	1.17624	1.10901	0.094433	1.19007	2.72593	1.26094	0.145242	2.56605	4.75823	1374.68
2.17739	1557.62	0.999131	0.0449102	3.05271	1.17624	1.23014	0.094433	-0.00497968	2.72593	0.937523	0.145242	-4.46632	4.75823	1387.62
2.17749	1570.61	1.08171	0.0449102	0.240251	1.17624	1.16888	0.094433	0.545049	2.72593	1.03893	0.145242	11.9863	4.75823	1400.61
2.17758	1583.54	1.02751	0.0449102	-0.980062	1.17624	0.854861	0.094433	-1.20621	2.72593	1.29755	0.145242	-0.98891	4.75823	1413.54
2.17767	1596.47	0.982736	0.0449102	-0.473114	1.17624	0.94945	0.094433	0.52125	2.72593	0.880546	0.145242	-1.38914	4.75823	1426.47
2.17777	1609.43	0.98139	0.0449102	0.353878	1.17624	1.08054	0.094433	0.414458	2.72593	0.814043	0.145242	3.18868	4.75823	1439.43
2.17786	1622.36	0.938554	0.0449102	-1.17098	1.17624	1.02312	0.094433	4.80693	2.72593	1.03724	0.145242	-3.08714	4.75823	1452.36
2.17796	1635.28	1.01961	0.0449102	1.26977	1.17624	0.929614	0.094433	3.38797	2.72593	1.06203	0.145242	-1.79885	4.75823	1465.28
2.17805	1648.21	0.979294	0.0449102	1.32055	1.17624	0.985614	0.094433	2.85531	2.72593	1.0185	0.145242	0.663086	4.75823	1478.21
2.17815	1661.17	1.01454	0.0449102	2.30165	1.17624	1.13353	0.094433	2.48448	2.72593	1.43245	0.145242	1.45844	4.75823	1491.17
2.17824	1674.09	1.14873	0.0449102	-0.446023	1.17624	1.13265	0.094433	-0.44001	2.72593	1.05617	0.145242	7.69743	4.75823	1504.09
2.17834	1687.01	1.05982	0.0449102	-0.534912	1.17624	1.10633	0.094433	-6.46406	2.72593	0.93693	0.145242	2.05068	4.75823	1517.01
2.17843	1699.93	0.982563	0.0449102	0.327499	1.17624	0.96508	0.094433	0.532005	2.72593	1.11432	0.145242	-0.819967	4.75823	1529.93
2.17853	1712.88	0.962614	0.0449102	-0.552268	1.17624	1.12985	0.094433	7.11412	2.72593	1.07605	0.145242	1.7146	4.75823	1542.88
2.17862	1725.8	0.924946	0.0449102	-0.27472	1.17624	1.05995	0.094433	-1.28771	2.72593	0.873891	0.145242	2.74868	4.75823	1555.8
2.17871	1738.71	1.09202	0.0449102	2.10712	1.17624	0.935973	0.094433	3.70187	2.72593	1.18694	0.145242	-5.04589	4.75823	1568.71
2.17881	1751.66	1.11672	0.0449102	-0.673162	1.17624	0.962707	0.094433	-3.87416	2.72593	0.943399	0.145242	-7.19574	4.75823	1581.66
2.1789	1764.58	1.01125	0.0449102	-0.872044	1.17624	1.0514	0.094433	2.13613	2.72593	0.885802	0.145242	0.714864	4.75823	1594.58
2.179	1777.52	0.933401	0.0449102	-1.51647	1.17624	1.15009	0.094433	-1.07742	2.72593	1.14011	0.145242	8.80536	4.75823	1607.52
2.17909	1790.4	1.06928	0.0449102	0.45878	1.17624	1.07456	0.094433	-1.49012	2.72593	1.29472	0.145242	-0.498652	4.75823	1620.4
2.17919	1803.35	0.928702	0.0449102	0.228842	1.17624	1.00234	0.094433	0.956612	2.72593	1.00083	0.145242	-1.31348	4.75823	1633.35
2.17928	1816.26	1.02427	0.0449102	-0.156438	1.17624	0.954649	0.094433	0.105425	2.72593	1.06306	0.145242	0.216285	4.75823	1646.26
2.17938	1829.2	1.05705	0.0449102	0.20078	1.17624	1.13719	0.094433	1.28645	2.72593	1.15193	0.145242	-3.06403	4.75823	1659.2
2.17947	1842.07	0.982341	0.0449102	0.451261	1.17624	1.00801	0.094433	4.03009	2.72593	0.979194	0.145242	6.18983	4.75823	1672.07
2.17956	1855.01	0.99034	0.0449102	-0.355729	1.17624	1.00813	0.094433	3.90144	2.72593	1.05305	0.145242	-8.58324	4.75823	1685.01
2.17966	1867.92	0.936156	0.0449102	0.671011	1.17624	1.00097	0.094433	0.239346	2.72593	1.22395	0.145242	1.68228	4.75823	1697.92
2.17975	1880.85	1.03311	0.0449102	-0.337455	1.17624	0.991935	0.094433	1.15328	2.72593	0.806892	0.145242	-0.670202	4.75823	1710.85
2.17985	1893.69	1.05352	0.0449102	0.439307	1.17624	0.986595	0.094433	1.04822	2.72593	1.02584	0.145242	2.37979	4.75823	1723.69
2.17994	1906.63	1.06491	0.0449102	-1.7833	1.17624	0.951884	0.094433	-1.80542	2.72593	0.931047	0.145242	0.593593	4.75823	1736.63
2.18004	1919.53	0.980351	0.0449102	0.384324	1.17624	1.03204	0.094433	-2.76937	2.72593	0.813277	0.145242	1.59771	4.75823	1749.53
2.18013	1932.46	1.17395	0.0449102	4.16731	1.17624	1.22898	0.094433	-2.28254	2.72593	1.42695	0.145242	0.197902	4.75823	1762.46
2.18023	1945.36	1.01894	0.0449102	-1.73803	1.17624	0.899869	0.094433	1.41379	2.72593	1.0199	0.145242	-5.14564	4.75823	1775.36
2.18032	1958.26	0.892939	0.0449102	1.77579	1.17624	1.0228	0.094433	-2.60928	2.72593	0.985183	0.145242	7.0687	4.75823	1788.26
2.18041	1971.15	0.89348	0.0449102	-0.804278	1.17624	1.06659	0.094433	0.680965	2.72593	0.906267	0.145242	-3.52583	4.75823	1801.15
2.18051	1984.05	0.965932	0.0449102	0.827125	1.17624	1.08466	0.094433	-1.94385	2.72593	1.15907	0.145242	-1.49779	4.75823	1814.05
2.1806	1996.94	0.938509	0.0449102	-1.2372	1.17624	1.10385	0.094433	-3.89843	2.72593	0.93467	0.145242	-5.7297	4.75823	1826.94
2.1807	2009.84	1.08715	0.0449102	-0.210855	1.17624	1.01774	0.094433	3.85265	2.72593	1.2467	0.145242	9.87104	4.75823	1839.84
2.18079	2022.76	0.960399	0.0449102	-1.47559	1.17624	0.978683	0.094433	1.33347	2.72593	0.938299	0.145242	5.68595	4.75823	1852.76
2.18089	2035.62	1.06638	0.0449102	0.0116896	1.17624	0.928746	0.094433	3.53626	2.72593	1.14869	0.145242	2.78697	4.75823	1865.62
2.18098	2048.51	0.983901	0.0449102	1.85656	1.17624	0.955576	0.094433	-0.218976	2.72593	0.802529	0.145242	-0.622101	4.75823	1878.51
2.18108	2061.4	0.979846	0.0449102	-0.210572	1.17624	1.1736	0.094433	-2.11812	2.72593	1.03289	0.145242	-4.67847	4.75823	1891.4
2.18117	2074.32	1.05063	0.0449102	1.69147	1.17624	1.22485	0.094433	-0.873406	2.72593	1.05153	0.145242	0.159188	4.75823	1904.32
2.18126	2087.17	1.03825	0.0449102	4.00235	1.17624	1.0336	0.094433	-1.63575	2.72593	0.936807	0.145242	4.82083	4.75823	1917.17
2.18136	2100.09	0.938549	0.0449102	-0.829648	1.17624	1.0281	0.094433	-0.0699231	2.72593	1.07482	0.145242	-7.90937	4.75823	1930.09
2.18145	2112.94	0.95462	0.0449102	0.820195	1.17624	0.984573	0.094433	1.51174	2.72593	0.853169	0.145242	-5.69395	4.75823	1942.94
2.18155	2125.82	1.04013	0.0449102	-0.659076	1.17624	1.13061	0.094433	0.891327	2.72593	0.866899	0.145242	-1.5457	4.75823	1955.82
2.18164	2138.71	1.02977	0.0449102	-0.120724	1.17624	1.11738	0.094433	0.0502416	2.72593	1.12629	0.145242	-2.73722	4.75823	1968.71
2.18174	2151.62	1.04962	0.0449102	-1.40596	1.17624	0.980323	0.094433	-3.42738	2.72593	0.918472	0.145242	-3.46872	4.75823	1981.62
2.18183	2164.43	1.01106	0.0449102	-1.62612	1.17624	0.89035	0.094433	0.815524	2.72593	1.25804	0.145242	6.20227	4.75823	1994.43
2.18193	2177.34	0.958803	0.0449102	0.77857	1.17624	0.911558	0.094433	-3.91849	2.72593	1.21183	0.145242	0.590913	4.75823	2007.34
2.18202	2190.22	0.984915	0.0449102	-0.282972	1.17624	0.952262	0.094433	-0.548316	2.72593	1.00983	0.145242	-1.6563	4.75823	2020.22
2.18211	2203.1	1.05294	0.0449102	-4.97525	1.17624	1.10229	0.094433	5.19655	2.72593	1.15407	0.145242	-3.60734	4.75823	2033.1
2.18221	2215.94	1.00054	0.0449102	-0.574231	1.17624	0.999486	0.094433	5.30041	2.72593	1.247	0.145242	-1.04607	4.75823	2045.94
2.1823	2228.81	0.965824	0.0449102	-0.0591792	1.17624	1.03874	0.094433	1.45822	2.72593	0.983272	0.145242	-5.26044	4.75823	2058.81
2.1824	2241.69	1.02043	0.0449102	1.38525	1.17624	1.25821	0.094433	1.98842	2.72593	1.18007	0.145242	11.8713	4.75823	2071.69
2.18249	2254.59	0.963148	0.0449102	-0.5308	1.17624	0.918667	0.094433	-0.134792	2.72593	1.18363	0.145242	0.927353	4.75823	2084.59
2.18259	2267.43	0.967241	0.0449102	0.990434	1.17624	1.03042	0.094433	-3.56565	2.72593	1.18879	0.145242	4.60002	4.75823	2097.43
2.18268	2280.3	1.02071	0.0449102	1.10847	1.17624	0.923512	0.094433	-1.57849	2.72593	0.98531	0.145242	2.14902	4.75823	2110.3
2.18277	2293.14	0.945006	0.0449102	0.0563675	1.17624	1.10799	0.094433	-0.742916	2.72593	0.727161	0.145242	0.0352767	4.75823	2123.14
2.18287	2306.04	1.04859	0.0449102	0.416809	1.17624	0.886428	0.094433	-0.474526	2.72593	1.40289	0.145242	-7.25313	4.75823	2136.04
2.18296	2318.87	0.991334	0.0449102	1.75723	1.17624	1.07118	0.094433	-0.780767	2.72593	1.02633	0.145242	-5.30402	4.75823	2148.87
2.18306	2331.74	0.983429	0.0449102	-0.627838	1.17624	0.999426	0.094433	0.315277	2.72593	1.09719	0.145242	2.17668	4.75823	2161.74
2.18315	2344.57	0.96836	0.0449102	-1.02858	1.17624	1.15357	0.094433	-6.22258	2.72593	1.25583	0.145242	0.260257	4.75823	2174.57
2.18325	2357.46	1.02765	0.0449102	0.958965	1.17624	1.02367	0.094433	0.132288	2.72593	0.791602	0.145242	-5.99338	4.75823	2187.46
2.18334	2370.29	0.995742	0.0449102	0.475152	1.17624	1.01606	0.094433	3.30968	2.72593	1.10567	0.145242	1.99116	4.75823	2200.29
2.18343	2383.15	1.07289	0.0449102	1.03691	1.17624	1.03047	0.094433	0.312293	2.72593	1.09374	0.145242	8.42853	4.75823	2213.15
2.18353	2395.98	0.94405	0.0449102	-0.725025	1.17624	1.05747	0.094433	-1.35085	2.72593	1.0202	0.145242	2.4955	4.75823	2225.98
2.18362	2408.87	1.13142	0.0449102	0.603185	1.17624	0.905093	0.094433	-1.14947	2.72593	1.14975	0.145242	2.49386	4.75823	2238.87
2.18372	2421.7	0.945348	0.0449102	1.5832	1.17624	1.02498	0.094433	2.61268	2.72593	1.28261	0.145242	-2.32879	4.75823	2251.7
2.18381	2434.59	1.0648	0.0449102	-0.744949	1.17624	1.19691	0.094433	-1.85469	2.72593	1.02103	0.145242	3.59105	4.75823	2264.59
2.18391	2447.38	1.06253	0.0449102	-0.30649	1.17624	0.989775	0.094433	-0.524994	2.72593	1.49541	0.145242	1.40917	4.75823	2277.38
2.184	2460.26	1.01454	0.0449102	-0.250209	1.17624	0.977044	0.094433	-0.476466	2.72593	0.967065	0.145242	1.6632	4.75823	2290.26
2.1841	2473.08	1.0146	0.0449102	-1.05284	1.17624	0.959541	0.094433	-1.28066	2.72593	0.823824	0.145242	1.07039	4.75823	2303.08
2.18419	2485.93	1.08453	0.0449102	1.66152	1.17624	0.885618	0.094433	-1.26179	2.72593	0.97605	0.145242	0.323533	4.75823	2315.93
2.18428	2498.75	0.96468	0.0449102	-1.22924	1.17624	0.943204	0.094433	2.83722	2.72593	0.839661	0.145242	3.51997	4.75823	2328.75
2.18438	2511.6	0.967816	0.0449102	-0.764806	1.17624	1.16932	0.094433	0.125771	2.72593	0.816179	0.145242	-2.78806	4.75823	2341.6
2.18447	2524.45	0.974622	0.0449102	2.42754	1.17624	0.801399	0.094433	-1.40279	2.72593	-0.022691	0.145242	-6.41491	4.75823	2354.45
2.18457	2537.3	1.03713	0.0449102	-2.52635	1.17624	1.04973	0.094433	1.02598	2.72593	1.40165	0.145242	7.21082	4.75823	2367.3
2.18466	2550.11	0.94421	0.0449102	-1.90508	1.17624	0.969105	0.094433	3.39152	2.72593	1.41472	0.145242	0.879686	4.75823	2380.11
2.18476	2562.96	0.942038	0.0449102	-1.75847	1.17624	0.969579	0.094433	-2.56855	2.72593	1.15045	0.145242	4.60228	4.75823	2392.96
2.18485	2575.77	0.869467	0.0449102	3.20654	1.17624	0.929311	0.094433	-3.77506	2.72593	0.99713	0.145242	1.31344	4.75823	2405.77
2.18494	2588.61	0.96591	0.0449102	-0.509777	1.17624	1.14215	0.094433	2.14673	2.72593	0.892778	0.145242	-2.30426	4.75823	2418.61
2.18504	2601.45	1.02067	0.0449102	-1.54593	1.17624	1.11593	0.094433	1.92855	2.72593	0.645238	0.145242	-4.61851	4.75823	2431.45
2.18513	2614.26	1.09228	0.0449102	1.2177	1.17624	0.818473	0.094433	-6.27428	2.72593	0.863729	0.145242	-1.2948	4.75823	2444.26
2.18523	2627.07	0.936727	0.0449102	-1.62458	1.17624	0.923789	0.094433	-2.62932	2.72593	1.05408	0.145242	6.05201	4.75823	2457.07
2.18532	2639.91	1.01915	0.0449102	-1.93001	1.17624	1.04614	0.094433	0.750251	2.72593	1.07659	0.145242	0.209049	4.75823	2469.91
2.18542	2652.75	0.992464	0.0449102	0.222063	1.17624	1.01947	0.094433	0.414549	2.72593	1.00715	0.145242	2.32369	4.75823	2482.75
2.18551	2665.58	0.989124	0.0449102	1.21456	1.17624	1.02027	0.094433	-2.53061	2.72593	0.809314	0.145242	-5.42417	4.75823	2495.58
2.1856	2678.35	0.897224	0.0449102	-1.00647	1.17624	1.12509	0.094433	-0.295558	2.72593	0.880247	0.145242	0.636679	4.75823	2508.35
2.1857	2691.19	1.05461	0.0449102	-3.36142	1.17624	1.37504	0.094433	-2.22092	2.72593	0.96417	0.145242	-2.64293	4.75823	2521.19
2.18579	2704.02	1.03175	0.0449102	-1.74605	1.17624	0.948396	0.094433	-0.874077	2.72593	1.04919	0.145242	-5.22276	4.75823	2534.02
2.18589	2716.85	1.0782	0.0449102	2.39556	1.17624	0.673439	0.094433	5.48615	2.72593	-4.42807	0.145242	20.9037	4.75823	2546.85
2.18598	2729.65	0.88456	0.0449102	-0.664353	1.17624	-0.0211202	0.094433	8.41984	2.72593	-4.77398	0.145242	-1.67911	4.75823	2559.65
2.18608	2742.45	0.916068	0.0449102	0.465107	1.17624	1.20355	0.094433	1.56769	2.72593	1.24008	0.145242	-9.45451	4.75823	2572.45
2.18617	2755.24	1.01355	0.0449102	2.53369	1.17624	0.97774	0.094433	6.55031	2.72593	0.769915	0.145242	3.80062	4.75823	2585.24
2.18626	2768.1	1.06952	0.0449102	3.00758	1.17624	1.11824	0.094433	-1.99569	2.72593	0.978129	0.145242	-4.1104	4.75823	2598.1
2.18636	2780.9	0.92094	0.0449102	0.696248	1.17624	0.90086	0.094433	-5.17014	2.72593	0.683747	0.145242	0.837447	4.75823	2610.9
2.18645	2793.72	1.10752	0.0449102	-0.554926	1.17624	0.997604	0.094433	-2.65131	2.72593	0.999966	0.145242	-3.19537	4.75823	2623.72
2.18655	2806.48	1.02499	0.0449102	0.898974	1.17624	1.14497	0.094433	4.21208	2.72593	0.862876	0.145242	6.13734	4.75823	2636.48
2.18664	2819.27	0.992869	0.0449102	-2.5384	1.17624	1.07657	0.094433	0.740526	2.72593	0.779649	0.145242	-1.95649	4.75823	2649.27
2.18674	2832.1	0.924762	0.0449102	1.23807	1.17624	1.1415	0.094433	-2.25946	2.72593	0.999815	0.145242	6.19544	4.75823	2662.1
2.18683	2844.92	1.0534	0.0449102	0.29239	1.17624	1.05255	0.094433	1.0769	2.72593	1.23209	0.145242	-3.01482	4.75823	2674.92
2.18692	2857.7	1.07457	0.0449102	1.30171	1.17624	1.07436	0.094433	-5.0059	2.72593	1.37832	0.145242	-5.30153	4.75823	2687.7
2.18702	2870.49	1.07894	0.0449102	0.988013	1.17624	1.17505	0.094433	-0.498128	2.72593	0.969954	0.145242	-1.04797	4.75823	2700.49
2.18711	2883.31	1.0487	0.0449102	-0.0995854	1.17624	1.07492	0.094433	4.07644	2.72593	1.11458	0.145242	0.342164	4.75823	2713.31
2.18721	2896.09	0.923743	0.0449102	1.58669	1.17624	0.761668	0.094433	0.828013	2.72593	0.873938	0.145242	-8.03952	4.75823	2726.09
2.1873	2908.91	0.957483	0.0449102	1.67472	1.17624	0.969246	0.094433	-0.592384	2.72593	1.01468	0.145242	-1.12267	4.75823	2738.91
2.1874	2921.69	1.01361	0.0449102	-1.90866	1.17624	1.02464	0.094433	0.448536	2.72593	1.15639	0.145242	-4.58784	4.75823	2751.69
2.18749	2934.47	0.924409	0.0449102	2.16274	1.17624	1.00528	0.094433	5.25803	2.72593	0.989711	0.145242	-6.3767	4.75823	2764.47
2.18758	2947.25	1.00854	0.0449102	-1.85211	1.17624	0.997062	0.094433	-2.95581	2.72593	1.13162	0.145242	-3.64083	4.75823	2777.25
2.18768	2960.06	1.04114	0.0449102	-0.984831	1.17624	1.0434	0.094433	1.19376	2.72593	0.970466	0.145242	4.46064	4.75823	2790.06
2.18777	2972.84	1.03384	0.0449102	1.26809	1.17624	1.12879	0.094433	-1.37872	2.72593	1.04585	0.145242	9.29408	4.75823	2802.84
2.18787	2985.62	0.99673	0.0449102	-3.26852	1.17624	1.10255	0.094433	2.76817	2.72593	1.20569	0.145242	3.74289	4.75823	2815.62
2.18796	2998.39	1.03666	0.0449102	-1.08036	1.17624	0.924153	0.094433	1.78734	2.72593	1.08223	0.145242	-0.456513	4.75823	2828.39
2.18806	3011.2	0.980109	0.0449102	-0.867017	1.17624	0.884398	0.094433	-1.81446	2.72593	1.09933	0.145242	1.58446	4.75823	2841.2
2.18815	3023.97	0.901125	0.0449102	1.04568	1.17624	1.09192	0.094433	0.589806	2.72593	0.949153	0.145242	3.38652	4.75823	2853.97
2.18824	3036.74	0.969684	0.0449102	-0.130929	1.17624	0.899429	0.094433	-0.906221	2.72593	1.06281	0.145242	-1.29041	4.75823	2866.74
2.18834	3049.51	0.995572	0.0449102	-2.66476	1.17624	1.12076	0.094433	1.443	2.72593	0.999704	0.145242	-0.0586556	4.75823	2879.51
2.18843	3062.28	0.970417	0.0449102	-0.149709	1.17624	1.06539	0.094433	2.16956	2.72593	1.15642	0.145242	5.03189	4.75823	2892.28
2.18853	3075.08	1.00548	0.0449102	0.891938	1.17624	0.933009	0.094433	2.43755	2.72593	0.99183	0.145242	-2.33886	4.75823	2905.08
2.18862	3087.85	1.07766	0.0449102	-0.665686	1.17624	0.931434	0.094433	-5.92235	2.72593	0.83663	0.145242	-6.59862	4.75823	2917.85
2.18872	3100.65	1.03266	0.0449102	2.08214	1.17624	0.990593	0.094433	-5.49133	2.72593	0.864534	0.145242	-1.23616	4.75823	2930.65
2.18881	3113.38	1.04818	0.0449102	1.36024	1.17624	1.12573	0.094433	2.99078	2.72593	1.2519	0.145242	-7.38767	4.75823	2943.38
2.1889	3126.15	1.03078	0.0449102	-1.53037	1.17624	0.939773	0.094433	-1.75257	2.72593	1.20368	0.145242	-1.87122	4.75823	2956.15
2.189	3138.91	1.04291	0.0449102	1.07102	1.17624	1.07337	0.094433	-1.41233	2.72593	1.06055	0.145242	-6.56696	4.75823	2968.91
2.18909	3151.71	0.917243	0.0449102	1.16368	1.17624	1.12959	0.094433	1.23509	2.72593	1.43329	0.145242	-0.738317	4.75823	2981.71
2.18919	3164.47	0.945537	0.0449102	-0.239597	1.17624	0.957668	0.094433	2.52351	2.72593	0.99761	0.145242	-3.73774	4.75823	2994.47
2.18928	3177.23	0.969253	0.0449102	-0.0526007	1.17624	0.905071	0.094433	0.514262	2.72593	1.00117	0.145242	-6.5439	4.75823	3007.23
2.18937	3189.99	0.995064	0.0449102	0.536098	1.17624	1.01041	0.094433	-2.43468	2.72593	0.773437	0.145242	3.32971	4.75823	3019.99
2.18947	3202.71	0.95747	0.0449102	-0.917442	1.17624	1.02156	0.094433	-0.159315	2.72593	1.05254	0.145242	-4.84011	4.75823	3032.71
2.18956	3215.5	1.00922	0.0449102	-1.03594	1.17624	1.01322	0.094433	5.60389	2.72593	0.840166	0.145242	-6.38302	4.75823	3045.5
2.18966	3228.26	1.01368	0.0449102	2.64188	1.17624	1.07251	0.094433	5.98502	2.72593	1.16184	0.145242	-0.352282	4.75823	3058.26
2.18975	3241.04	0.997736	0.0449102	-0.362117	1.17624	1.02184	0.094433	-0.438022	2.72593	1.08895	0.145242	-8.50925	4.75823	3071.04
2.18985	3253.76	1.02101	0.0449102	0.830711	1.17624	1.00711	0.094433	-3.1903	2.72593	1.16021	0.145242	-2.55031	4.75823	3083.76
2.18994	3266.52	1.00487	0.0449102	1.21997	1.17624	1.06144	0.094433	-1.05869	2.72593	1.03342	0.145242	-3.09251	4.75823	3096.52
2.19003	3279.27	1.08908	0.0449102	-1.40934	1.17624	1.07185	0.094433	-3.88524	2.72593	1.20503	0.145242	13.6779	4.75823	3109.27
2.19013	3292.05	0.955186	0.0449102	-2.01597	1.17624	0.988427	0.094433	4.1846	2.72593	0.995356	0.145242	-3.82129	4.75823	3122.05
2.19022	3304.8	0.982385	0.0449102	-0.849607	1.17624	0.914471	0.094433	-2.86294	2.72593	0.948602	0.145242	3.2504	4.75823	3134.8
2.19032	3317.51	1.00445	0.0449102	0.835045	1.17624	0.900706	0.094433	1.55774	2.72593	1.19024	0.145242	0.534626	4.75823	3147.51
2.19041	3330.26	1.03135	0.0449102	1.12528	1.17624	1.03734	0.094433	3.54538	2.72593	0.939959	0.145242	2.30678	4.75823	3160.26
2.1905	3343.01	0.95334	0.0449102	-0.0816578	1.17624	1.00396	0.094433	-0.924881	2.72593	0.84946	0.145242	-1.0206	4.75823	3173.01
2.1906	3355.78	0.976888	0.0449102	-1.03742	1.17624	1.00139	0.094433	-0.129832	2.72593	1.01716	0.145242	-6.58875	4.75823	3185.78
2.19069	3368.49	0.98985	0.0449102	0.750051	1.17624	0.949822	0.094433	-2.93528	2.72593	0.962312	0.145242	1.3371	4.75823	3198.49
2.19079	3381.27	1.10116	0.0449102	-1.27893	1.17624	0.972374	0.094433	2.35657	2.72593	1.18727	0.145242	-0.636584	4.75823	3211.27
2.19088	3393.98	1.05139	0.0449102	1.23059	1.17624	0.991077	0.094433	-2.904	2.72593	1.06716	0.145242	-6.79328	4.75823	3223.98
2.19098	3406.69	0.975144	0.0449102	0.754263	1.17624	0.860144	0.094433	2.13946	2.72593	0.922968	0.145242	-5.61953	4.75823	3236.69
2.19107	3419.46	0.965048	0.0449102	1.12087	1.17624	1.04469	0.094433	-0.585738	2.72593	0.997001	0.145242	-6.33746	4.75823	3249.46
2.19116	3432.16	1.01501	0.0449102	2.72548	1.17624	1.04974	0.094433	-6.22852	2.72593	1.26143	0.145242	2.36522	4.75823	3262.16
2.19126	3444.93	1.02316	0.0449102	1.56453	1.17624	0.943921	0.094433	0.149493	2.72593	1.05251	0.145242	-4.28014	4.75823	3274.93
2.19135	3457.64	1.00637	0.0449102	0.913177	1.17624	0.984187	0.094433	-1.86548	2.72593	0.772839	0.145242	-5.13391	4.75823	3287.64
2.19145	3470.37	0.955718	0.0449102	2.1303	1.17624	1.2217	0.094433	-1.93752	2.72593	1.01986	0.145242	-7.22524	4.75823	3300.37
2.19154	3483.1	1.11563	0.0449102	-0.191682	1.17624	1.00544	0.094433	0.318367	2.72593	1.27378	0.145242	-3.42606	4.75823	3313.1
2.19163	3495.8	0.936659	0.0449102	-0.873867	1.17624	1.15856	0.094433	3.3412	2.72593	0.681962	0.145242	-1.33001	4.75823	3325.8
2.19173	3508.57	0.978884	0.0449102	3.08138	1.17624	1.11698	0.094433	-2.97373	2.72593	1.24374	0.145242	3.61239	4.75823	3338.57
2.19182	3521.3	1.05003	0.0449102	-2.95034	1.17624	0.972647	0.094433	-0.356101	2.72593	1.22673	0.145242	-1.00646	4.75823	3351.3
2.19192	3533.99	1.02652	0.0449102	0.713756	1.17624	1.13572	0.094433	-2.03036	2.72593	0.841034	0.145242	-2.13674	4.75823	3363.99
2.19201	3546.72	1.06381	0.0449102	-0.406551	1.17624	0.977394	0.094433	-0.848704	2.72593	1.19338	0.145242	10.2942	4.75823	3376.72
2.19211	3559.45	0.990673	0.0449102	1.41338	1.17624	1.07948	0.094433	0.171154	2.72593	1.07466	0.145242	-6.9667	4.75823	3389.45
2.1922	3572.18	0.949805	0.0449102	-0.000425127	1.17624	0.931216	0.094433	4.47435	2.72593	1.25561	0.145242	9.30294	4.75823	3402.18
2.19229	3584.9	0.934253	0.0449102	0.409987	1.17624	0.947365	0.094433	3.86546	2.72593	0.87448	0.145242	11.0142	4.75823	3414.9
2.19239	3597.59	1.05883	0.0449102	0.690827	1.17624	1.02468	0.094433	-1.2396	2.72593	1.29299	0.145242	3.27729	4.75823	3427.59
2.19248	3610.28	1.01157	0.0449102	2.01056	1.17624	0.862922	0.094433	4.19063	2.72593	0.896246	0.145242	5.56694	4.75823	3440.28
2.19258	3623.04	0.960192	0.0449102	-0.883629	1.17624	1.08927	0.094433	2.77644	2.72593	0.90844	0.145242	0.578312	4.75823	3453.04
2.19267	3635.72	0.983949	0.0449102	-0.128177	1.17624	0.993986	0.094433	-0.396713	2.72593	0.905857	0.145242	-6.67795	4.75823	3465.72
2.19276	3648.48	1.0916	0.0449102	-0.824153	1.17624	0.915698	0.094433	-0.362337	2.72593	0.940327	0.145242	-5.09867	4.75823	3478.48
2.19286	3661.16	0.986971	0.0449102	-0.566561	1.17624	0.943081	0.094433	-1.29874	2.72593	1.01304	0.145242	-7.54919	4.75823	3491.16
2.19295	3673.88	1.03197	0.0449102	0.137409	1.17624	1.01895	0.094433	-4.76753	2.72593	0.911849	0.145242	-1.87112	4.75823	3503.88
2.19305	3686.56	1.03592	0.0449102	0.426111	1.17624	0.926775	0.094433	-5.3369	2.72593	0.718336	0.145242	1.62477	4.75823	3516.56
2.19314	3699.25	1.044	0.0449102	-1.30349	1.17624	1.10664	0.094433	0.734879	2.72593	1.05371	0.145242	-2.19885	4.75823	3529.25
2.19323	3711.99	0.913563	0.0449102	-0.953293	1.17624	1.21646	0.094433	4.91524	2.72593	1.17233	0.145242	-3.83336	4.75823	3541.99
2.19333	3724.67	0.983388	0.0449102	-0.187252	1.17624	1.06822	0.094433	-0.368513	2.72593	1.19962	0.145242	-2.23208	4.75823	3554.67
2.19342	3737.42	0.962528	0.0449102	-2.36559	1.17624	1.11727	0.094433	3.76576	2.72593	1.26965	0.145242	3.19161	4.75823	3567.42
2.19352	3750.06	0.972468	0.0449102	-0.0925133	1.17624	1.09998	0.094433	2.309	2.72593	0.96137	0.145242	-0.780421	4.75823	3580.06
2.19361	3762.74	1.0499	0.0449102	-0.874413	1.17624	0.80998	0.094433	3.16966	2.72593	1.10173	0.145242	5.2527	4.75823	3592.74
2.1937	3775.48	0.925817	0.0449102	3.44337	1.17624	0.904507	0.094433	-2.17648	2.72593	1.33248	0.145242	0.125838	4.75823	3605.48
2.1938	3788.16	0.99251	0.0449102	0.218774	1.17624	0.876862	0.094433	9.76224	2.72593	0.984491	0.145242	6.76142	4.75823	3618.16
2.19389	3800.86	1.14416	0.0449102	1.37716	1.17624	0.950461	0.094433	-5.94793	2.72593	1.34686	0.145242	-0.87489	4.75823	3630.86
2.19399	3813.57	1.06664	0.0449102	-0.921691	1.17624	1.02006	0.094433	0.564094	2.72593	1.18332	0.145242	1.29426	4.75823	3643.57
2.19408	3826.24	1.05785	0.0449102	-0.763604	1.17624	0.971448	0.094433	-1.4956	2.72593	1.28114	0.145242	8.1031	4.75823	3656.24
2.19418	3838.91	0.963543	0.0449102	-1.88045	1.17624	0.931613	0.094433	-0.333321	2.72593	1.32062	0.145242	4.35153	4.75823	3668.91
2.19427	3851.58	0.969167	0.0449102	0.717387	1.17624	0.926078	0.094433	-5.42504	2.72593	1.04524	0.145242	5.41624	4.75823	3681.58
2.19436	3864.31	0.964793	0.0449102	-0.672025	1.17624	0.949774	0.094433	-0.50095	2.72593	0.81072	0.145242	7.58198	4.75823	3694.31
2.19446	3876.98	1.00744	0.0449102	-0.315179	1.17624	1.00566	0.094433	-1.24038	2.72593	1.00432	0.145242	2.67194	4.75823	3706.98
2.19455	3889.68	1.11883	0.0449102	-0.672195	1.17624	0.851574	0.094433	-1.50613	2.72593	0.940179	0.145242	7.23447	4.75823	3719.68
2.19465	3902.35	1.00238	0.0449102	1.44827	1.17624	1.05814	0.094433	-0.549859	2.72593	1.07816	0.145242	5.59821	4.75823	3732.35
2.19474	3915.01	0.909533	0.0449102	0.367738	1.17624	0.957302	0.094433	-1.34533	2.72593	0.997923	0.145242	12.0898	4.75823	3745.01
2.19483	3927.71	0.998769	0.0449102	-1.19365	1.17624	1.08525	0.094433	0.348965	2.72593	0.93008	0.145242	-0.496359	4.75823	3757.71
2.19493	3940.37	1.03372	0.0449102	-0.543788	1.17624	1.05413	0.094433	4.11177	2.72593	0.948101	0.145242	7.92375	4.75823	3770.37



==> figures/amber2010_mod.dat <==
vel	velmod	vis1_1	pha1_1	vis1_2	pha1_2	vis1_3	pha1_3	vis2_1	pha2_1	vis2_2	pha2_2	vis2_3	pha2_3
-624.696	-794.696	1	  1.20401e-05	1	  5.18560e-06	1	 -5.90086e-06	1	 -4.70877e-06	1	  1.96695e-06	1	  2.62260e-06
-611.542	-781.542	1	-0.0263276	1	0.00289118	1	-0.0251332	1.00046	-0.0185054	1.00038	-0.0032835	1.00085	-0.0221392
-598.322	-768.322	1	-0.115946	1	0.0101235	1	-0.112108	1.00162	-0.062682	1.00124	-0.00406569	1.00293	-0.0674487
-585.137	-755.137	1	-0.215859	1	0.0253407	1	-0.201243	1.00291	-0.106525	1.00219	-0.0021939	1.00534	-0.109175
-571.92	-741.92	1	-0.32343	1	0.0421578	1	-0.296236	1.00426	-0.152585	1.00315	0.00177938	1.00781	-0.150941
-558.771	-728.771	1	-0.430838	1	0.0594572	1	-0.390183	1.00568	-0.192936	1.00415	0.00722578	1.01044	-0.185225
-545.589	-715.589	1	-0.538865	1	0.0781305	1	-0.483117	1.00714	-0.243396	1.00518	0.0166405	1.0132	-0.225392
-532.375	-702.375	1	-0.653771	1	0.117585	1	-0.56137	1.00866	-0.285045	1.00627	0.0221089	1.01613	-0.260394
-519.229	-689.229	1	-0.767284	1	0.160209	1	-0.634828	1.01017	-0.321583	1.00731	0.0289793	1.01904	-0.289144
-506.051	-676.051	1	-0.882792	1	0.201457	1	-0.711526	1.01164	-0.357163	1.0083	0.0414655	1.02184	-0.31144
-492.841	-662.841	1	-0.993605	1	0.240572	1	-0.78589	1.01305	-0.396608	1.00922	0.057521	1.02455	-0.334205
-479.698	-649.698	1	-1.10539	1	0.279304	1	-0.861736	1.01434	-0.436479	1.00997	0.0733818	1.02697	-0.358089
-466.524	-636.524	1	-1.2138	1	0.320936	1	-0.931904	1.01522	-0.472556	1.0103	0.0914032	1.02859	-0.375356
-453.35	-623.35	1	-1.30992	1	0.359494	1	-0.99269	1.0152	-0.509771	1.00991	0.112238	1.0286	-0.390112
-440.178	-610.178	1	-1.34171	1	0.370504	1	-1.01519	1.01511	-0.518385	1.00953	0.13396	1.02836	-0.37536
-427.007	-597.007	1	-1.26971	1	0.337343	1	-0.975557	1.01506	-0.480057	1.00937	0.154451	1.02799	-0.31505
-413.837	-583.837	1	-1.20628	1	0.306736	1	-0.941295	1.01492	-0.442594	1.00932	0.15417	1.02753	-0.277869
-400.668	-570.668	1	-1.22416	1	0.309203	1	-0.956377	1.01459	-0.438319	1.0093	0.127883	1.027	-0.301428
-387.5	-557.5	1	-1.24554	1	0.313038	1	-0.976154	1.0142	-0.448121	1.00921	0.111912	1.02639	-0.325441
-374.366	-544.366	1	-1.22745	1	0.311737	1	-0.963439	1.01389	-0.464472	1.00908	0.107348	1.02582	-0.341372
-361.168	-531.168	1	-1.15471	1	0.327589	1	-0.876641	1.01382	-0.491439	1.00897	0.0722887	1.02558	-0.401625
-348.004	-518.004	1	-1.06862	1	0.344069	1	-0.772913	1.01378	-0.507732	1.00886	0.0282733	1.02542	-0.463477
-334.874	-504.874	1	-1.04563	1	0.328757	1	-0.762199	1.01335	-0.480934	1.00864	0.0218871	1.02482	-0.445334
-321.679	-491.679	1	-1.06652	1	0.299857	1	-0.808215	1.01285	-0.424976	1.00834	0.0165317	1.02414	-0.396941
-308.518	-478.518	1	-1.09045	1	0.280973	1	-0.848146	1.01267	-0.37187	1.00804	-0.0215753	1.02381	-0.38359
-295.391	-465.391	1	-1.09743	1	0.26031	1	-0.876926	1.01266	-0.387086	1.00798	-0.031327	1.02375	-0.40957
-282.233	-452.233	1	-1.09185	1	0.232077	1	-0.904437	1.01268	-0.470234	1.00816	0.00460026	1.0238	-0.456905
-269.042	-439.042	1	-1.11843	1	0.205513	1	-0.959089	1.01247	-0.496617	1.00812	0.0159479	1.02347	-0.469999
-255.952	-425.952	1	-1.14607	1	0.184249	1	-1.00492	1.01207	-0.455564	1.00791	-0.00989941	1.02295	-0.452349
-242.764	-412.764	1	-1.0844	1	0.16864	1	-0.953957	1.01183	-0.415918	1.00792	-0.0452012	1.02288	-0.448989
-229.61	-399.61	1	-0.990447	1	0.153495	1	-0.869992	1.01166	-0.376109	1.00788	-0.0627787	1.02277	-0.429461
-216.491	-386.491	1	-0.95778	1	0.133	1	-0.854221	1.01142	-0.325751	1.00749	-0.0443788	1.02198	-0.36202
-203.339	-373.339	1	-0.945972	1	0.117486	1	-0.857048	1.01125	-0.296857	1.00712	-0.0458891	1.0212	-0.336102
-190.156	-360.156	1	-0.918149	1	0.113608	1	-0.834815	1.01123	-0.305305	1.00705	-0.0934678	1.02094	-0.394667
-177.072	-347.072	1	-0.903754	1	0.122474	1	-0.813204	1.01109	-0.314396	1.00704	-0.0866455	1.02078	-0.39676
-163.924	-333.924	1	-0.900795	1	0.136738	1	-0.796756	1.01077	-0.315257	1.007	-0.0247452	1.02056	-0.333107
-150.777	-320.777	1	-0.865686	1	0.133639	1	-0.765778	1.01042	-0.326408	1.00701	-0.0294507	1.02031	-0.349332
-137.665	-307.665	1	-0.82607	1	0.106098	1	-0.755615	1.01015	-0.323623	1.00701	-0.0847077	1.01994	-0.404059
-124.487	-294.487	1	-0.839052	1	0.0621777	1	-0.815207	1.01005	-0.272569	1.00684	-0.111988	1.0193	-0.380439
-111.376	-281.376	1	-0.876209	1	0.0569244	1	-0.85584	1.01006	-0.241728	1.00635	-0.0867316	1.01848	-0.321598
-98.267	-268.267	1	-0.894416	1	0.130367	1	-0.791666	1.01007	-0.285569	1.00546	-0.00681075	1.01762	-0.280605
-85.0928	-255.0928	1	-0.874158	1	0.270947	1	-0.624933	1.00997	-0.31967	1.00425	0.140775	1.01675	-0.161353
-71.9858	-241.9858	1	-0.834721	1	0.473917	1	-0.382238	1.00975	-0.313845	1.00271	0.34923	1.01581	0.0589871
-58.8469	-228.8469	1	-0.877925	1	0.789019	1	-0.103731	1.00962	-0.348258	1.00036	0.602674	1.01422	0.285351
-45.7091	-215.7091	1	-0.997691	1	1.24438	1	0.244279	1.00949	-0.433192	0.996746	0.95574	1.01146	0.561498
-32.6055	-202.6055	1	-1.10874	0.998192	1.84595	1	0.743649	1.00903	-0.5327	0.991403	1.50283	1.0069	1.01503
-19.47	-189.47	1	-1.24162	0.98706	2.69226	1	1.45596	1.00763	-0.679042	0.981967	2.29423	0.998082	1.65828
-6.36874	-176.36874	1	-1.43941	0.969597	3.84542	0.992321	2.39151	1.00465	-0.901829	0.96663	3.33179	0.983038	2.45423
6.76442	-163.23558	1	-1.73324	0.937599	5.59919	0.959859	3.77242	0.99798	-1.19063	0.94216	4.81482	0.95778	3.57812
19.8964	-150.1036	0.990394	-2.11391	0.891225	8.00809	0.911488	5.61081	0.987125	-1.50122	0.911922	6.65895	0.924631	4.965
32.9943	-137.0057	0.96095	-2.56298	0.827111	10.9084	0.839699	7.48275	0.96986	-1.73151	0.886543	8.09344	0.889603	5.82805
46.124	-123.876	0.916611	-2.98752	0.759133	13.8254	0.755331	8.85048	0.946736	-1.82328	0.870538	8.77136	0.856057	5.87002
59.2526	-110.7474	0.859336	-3.16733	0.712403	15.5964	0.680854	8.62328	0.922477	-1.68869	0.871564	8.47318	0.832237	5.06987
72.347	-97.653	0.792721	-2.98819	0.693007	15.7376	0.622894	6.52761	0.899143	-1.33747	0.888414	7.35329	0.818545	3.64944
85.4733	-84.5267	0.728663	-2.39461	0.708468	14.2638	0.590986	3.18622	0.88013	-0.9166	0.910805	6.07459	0.810533	2.31378
98.5984	-71.4016	0.676062	-1.56503	0.75348	11.8789	0.579355	-0.174929	0.865738	-0.573817	0.934	4.85862	0.805904	1.24807
111.656	-58.344	0.64014	-0.800113	0.813085	9.50279	0.574099	-2.37751	0.854609	-0.401	0.954259	3.81136	0.802171	0.471559
124.779	-45.221	0.619639	-0.305022	0.870447	7.30182	0.567114	-3.25653	0.847099	-0.260138	0.970114	2.89336	0.798516	0.0677949
137.901	-32.099	0.61111	-0.143229	0.915382	5.25528	0.556824	-3.03325	0.842993	-0.100575	0.981474	2.06269	0.794987	-0.0185767
150.988	-19.012	0.609067	-0.214108	0.946031	3.26641	0.550291	-2.29574	0.8413	-0.0911036	0.988808	1.28444	0.793214	-0.0957965
164.108	-5.892	0.610599	-0.427636	0.960579	1.29884	0.548691	-1.23631	0.841502	-0.18954	0.992172	0.532764	0.793478	-0.175952
177.193	7.193	0.610981	-0.601897	0.962467	-0.643744	0.548422	-0.0403365	0.842397	-0.164635	0.992549	-0.209296	0.79469	-0.109861
190.31	20.31	0.609842	-0.715974	0.94903	-2.57973	0.549422	1.1296	0.8433	-0.0781231	0.989286	-0.965584	0.795823	-0.0179108
203.426	33.426	0.608767	-0.778246	0.921758	-4.56426	0.551995	2.06794	0.843735	-0.0545984	0.982676	-1.76935	0.79598	-0.0806154
216.508	46.508	0.615013	-0.657053	0.8783	-6.64426	0.557903	2.33115	0.84545	0.0231197	0.972033	-2.60453	0.79705	-0.237918
229.622	59.622	0.632219	-0.2822	0.823542	-8.82968	0.566991	1.7259	0.849696	0.225172	0.957619	-3.46883	0.800089	-0.450144
242.668	72.668	0.664432	0.556089	0.765352	-11.2231	0.575609	-0.230414	0.858586	0.462177	0.938401	-4.46759	0.803863	-1.04104
255.78	85.78	0.712123	1.6801	0.715245	-13.6466	0.588802	-3.34213	0.872631	0.728552	0.915552	-5.62796	0.80873	-2.08282
268.89	98.89	0.770719	2.50116	0.694459	-15.2986	0.620739	-6.53167	0.891072	1.1182	0.893012	-6.8935	0.817145	-3.38998
281.933	111.933	0.835144	2.85971	0.706754	-15.4988	0.676353	-8.8431	0.913396	1.5128	0.876226	-8.01787	0.832104	-4.75917
295.041	125.041	0.893663	2.72469	0.749188	-13.9213	0.75109	-9.276	0.937244	1.69694	0.87142	-8.60121	0.855527	-5.82528
308.115	138.115	0.939904	2.25235	0.811177	-11.189	0.830337	-8.19218	0.959281	1.64663	0.881737	-8.23491	0.886281	-6.06333
321.22	151.22	0.971246	1.67168	0.874101	-8.24461	0.897034	-6.38421	0.977192	1.41722	0.906988	-6.84651	0.921741	-5.25853
334.325	164.325	0.989844	1.11001	0.925375	-5.73448	0.945763	-4.63001	0.989694	1.11829	0.936089	-5.12513	0.953047	-4.01178
347.395	177.395	0.999128	0.651522	0.957668	-3.91477	0.975254	-3.32177	0.996749	0.822439	0.96029	-3.56527	0.974726	-2.78898
360.497	190.497	1	0.361156	0.977773	-2.61237	0.992459	-2.31779	1.00076	0.544871	0.977349	-2.4055	0.989052	-1.90838
373.565	203.565	1	0.222811	0.987977	-1.76265	1	-1.59859	1.00252	0.32256	0.98651	-1.66304	0.996485	-1.3811
386.632	216.632	1	0.092609	0.994277	-1.15624	1	-1.11468	1.00326	0.201372	0.992315	-1.07741	1.00061	-0.903516
399.731	229.731	1	-0.0331227	0.99776	-0.736084	1	-0.814447	1.0033	0.133469	0.99573	-0.623356	1.00241	-0.504407
412.763	242.763	1	-0.133302	1	-0.399322	1	-0.571722	1.00317	0.0319756	0.998157	-0.274517	1.00338	-0.251649
425.859	255.859	1	-0.189045	1	-0.150629	1	-0.371053	1.00291	-0.0538722	0.999719	-0.0216657	1.00381	-0.0840145
438.955	268.955	1	-0.199597	1	0.0173752	1	-0.204487	1.00255	-0.0832049	1.0006	0.154504	1.0039	0.0627874
451.983	281.983	1	-0.185263	1	0.126726	1	-0.0725796	1.0021	-0.0724529	1.00096	0.197097	1.00339	0.117565
465.076	295.076	1	-0.160055	1	0.188427	1	0.0203663	1.00169	-0.0459112	1.00092	0.12758	1.00245	0.0773845
478.135	308.135	1	-0.140148	1	0.202846	1	0.0571661	1.00159	-0.0479311	1.00075	0.0907802	1.00194	0.0401511
491.226	321.226	1	-0.137565	1	0.170154	1	0.0264155	1.00163	-0.0756761	1.00052	0.0972721	1.00178	0.0190753
504.283	334.283	1	-0.15886	1	0.113798	1	-0.0524324	1.00143	-0.100254	1.00032	0.106323	1.00145	0.00311935
517.305	347.305	1	-0.162938	1	0.073169	1	-0.0957536	1.0012	-0.107417	1.00025	0.096035	1.00117	-0.0153327
530.393	360.393	1	-0.114843	1	0.0745373	1	-0.0408428	1.00121	-0.0940682	1.00032	0.0586933	1.0012	-0.0406213
543.413	373.413	1	-0.0419447	1	0.0615107	1	0.0222433	1.00116	-0.0862851	1.00032	0.0312769	1.00137	-0.0599834
556.498	386.498	1	0.0238422	1	0.0118641	1	0.0365736	1.0009	-0.0877516	1.00018	0.0295313	1.0015	-0.0607375
569.582	399.582	1	0.026768	1	-0.0158633	1	0.00949895	1.00053	-0.042031	1.00007	0.0276806	1.00118	-0.0137228
582.599	412.599	1	-0.0130413	1	-0.0106918	1	-0.025745	1.00016	0.0230032	1.00003	0.0171105	1.0005	0.0425929
595.681	425.681	1	  1.43051e-06	1	  6.33299e-07	1	 -1.20401e-05	1	 -1.33514e-05	1	  1.38581e-06	1	  2.62260e-06
895.681	599.9	1	1	1	1	1	1						


